Accelerating Innovation in 6G Research: Real-Time Capable SDR System Architecture for Rapid Prototyping

The upcoming 3GPP global mobile communication standard 6G strives to push the technological limits of radio frequency (RF) communication even further than its predecessors: Sum data rates beyond 100 Gbit/s, RF bandwidths above 1 GHz per link, and sub-millisecond latency necessitate very high performance development tools. We propose a new SDR firmware and software architecture designed explicitly to meet these challenging requirements. It relies on Ethernet and commercial off-the-shelf network and server components to maximize flexibility and to reduce costs. We analyze state-of-the-art solutions (USRP X440 and other RFSoC-based systems), derive architectural design goals, explain resulting design decision in detail, and exemplify our architecture's implementation on the XCZU48DR RFSoC. Finally, we validate its performance via measurements and outline how the architecture surpasses the state-of-the-art with respect to sustained RF recording, while maintaining high Ethernet bandwidth efficiency. Building a 6G integrated sensing and communication (ISAC) example, we demonstrate its real-time and rapid application development capabilities.

==> figures/pixel_values.dat <==
6.000 3.625 -10.00
6.150 3.625 -25.00
6.300 3.625 -25.00
6.450 3.625 -25.00
6.600 3.625 -25.00
6.750 3.625 -25.00
6.900 3.625 -25.00
7.050 3.625 -25.00
7.200 3.625 -25.00
7.350 3.625 -25.00
7.500 3.625 -25.00
7.650 3.625 -25.00
7.800 3.625 -25.00
7.950 3.625 -25.00
8.100 3.625 -25.00
8.250 3.625 -25.00
8.400 3.625 -25.00
8.550 3.625 -25.00
8.700 3.625 -25.00
8.850 3.625 -25.00
9.000 3.625 -25.00
9.150 3.625 -25.00
9.300 3.625 -25.00
9.450 3.625 -25.00
9.600 3.625 -25.00
9.750 3.625 -25.00
9.900 3.625 -25.00
10.050 3.625 -25.00
10.200 3.625 -25.00
10.350 3.625 -25.00
10.500 3.625 -25.00
10.650 3.625 -25.00
10.800 3.625 -25.00
10.950 3.625 -25.00
11.100 3.625 -25.00
11.250 3.625 -25.00
11.400 3.625 -25.00
11.550 3.625 -25.00
11.700 3.625 -25.00
11.850 3.625 -25.00
12.000 3.625 -25.00
12.150 3.625 -25.00
12.300 3.625 -25.00
12.450 3.625 -25.00
12.600 3.625 -25.00
12.750 3.625 -25.00
12.900 3.625 -25.00
13.050 3.625 -25.00
13.200 3.625 -25.00
13.350 3.625 -25.00
13.500 3.625 -25.00
13.650 3.625 -25.00
13.800 3.625 -25.00
13.950 3.625 -25.00
14.100 3.625 -25.00
14.250 3.625 -25.00
14.400 3.625 -25.00
14.550 3.625 -25.00
14.700 3.625 -25.00
14.850 3.625 -10.00
6.000 3.500 -25.00
6.150 3.500 -10.00
6.300 3.500 -25.00
6.450 3.500 -25.00
6.600 3.500 -25.00
6.750 3.500 -25.00
6.900 3.500 -25.00
7.050 3.500 -25.00
7.200 3.500 -25.00
7.350 3.500 -25.00
7.500 3.500 -25.00
7.650 3.500 -25.00
7.800 3.500 -25.00
7.950 3.500 -25.00
8.100 3.500 -25.00
8.250 3.500 -25.00
8.400 3.500 -25.00
8.550 3.500 -25.00
8.700 3.500 -25.00
8.850 3.500 -25.00
9.000 3.500 -25.00
9.150 3.500 -25.00
9.300 3.500 -25.00
9.450 3.500 -25.00
9.600 3.500 -25.00
9.750 3.500 -25.00
9.900 3.500 -25.00
10.050 3.500 -25.00
10.200 3.500 -25.00
10.350 3.500 -25.00
10.500 3.500 -25.00
10.650 3.500 -25.00
10.800 3.500 -25.00
10.950 3.500 -25.00
11.100 3.500 -25.00
11.250 3.500 -25.00
11.400 3.500 -25.00
11.550 3.500 -25.00
11.700 3.500 -25.00
11.850 3.500 -25.00
12.000 3.500 -25.00
12.150 3.500 -25.00
12.300 3.500 -25.00
12.450 3.500 -25.00
12.600 3.500 -25.00
12.750 3.500 -25.00
12.900 3.500 -25.00
13.050 3.500 -25.00
13.200 3.500 -25.00
13.350 3.500 -25.00
13.500 3.500 -25.00
13.650 3.500 -25.00
13.800 3.500 -25.00
13.950 3.500 -25.00
14.100 3.500 -25.00
14.250 3.500 -25.00
14.400 3.500 -25.00
14.550 3.500 -25.00
14.700 3.500 -10.00
14.850 3.500 -25.00
6.000 3.375 -25.00
6.150 3.375 -25.00
6.300 3.375 -10.00
6.450 3.375 -25.00
6.600 3.375 -25.00
6.750 3.375 -25.00
6.900 3.375 -25.00
7.050 3.375 -25.00
7.200 3.375 -25.00
7.350 3.375 -25.00
7.500 3.375 -25.00
7.650 3.375 -25.00
7.800 3.375 -25.00
7.950 3.375 -25.00
8.100 3.375 -25.00
8.250 3.375 -25.00
8.400 3.375 -25.00
8.550 3.375 -25.00
8.700 3.375 -25.00
8.850 3.375 -25.00
9.000 3.375 -25.00
9.150 3.375 -25.00
9.300 3.375 -25.00
9.450 3.375 -25.00
9.600 3.375 -25.00
9.750 3.375 -25.00
9.900 3.375 -25.00
10.050 3.375 -25.00
10.200 3.375 -25.00
10.350 3.375 -25.00
10.500 3.375 -25.00
10.650 3.375 -25.00
10.800 3.375 -25.00
10.950 3.375 -25.00
11.100 3.375 -25.00
11.250 3.375 -25.00
11.400 3.375 -25.00
11.550 3.375 -25.00
11.700 3.375 -25.00
11.850 3.375 -25.00
12.000 3.375 -25.00
12.150 3.375 -25.00
12.300 3.375 -25.00
12.450 3.375 -25.00
12.600 3.375 -25.00
12.750 3.375 -25.00
12.900 3.375 -25.00
13.050 3.375 -25.00
13.200 3.375 -25.00
13.350 3.375 -25.00
13.500 3.375 -25.00
13.650 3.375 -25.00
13.800 3.375 -25.00
13.950 3.375 -25.00
14.100 3.375 -25.00
14.250 3.375 -25.00
14.400 3.375 -25.00
14.550 3.375 -10.00
14.700 3.375 -25.00
14.850 3.375 -25.00
6.000 3.250 -25.00
6.150 3.250 -25.00
6.300 3.250 -25.00
6.450 3.250 -10.00
6.600 3.250 -25.00
6.750 3.250 -25.00
6.900 3.250 -25.00
7.050 3.250 -25.00
7.200 3.250 -25.00
7.350 3.250 -25.00
7.500 3.250 -25.00
7.650 3.250 -25.00
7.800 3.250 -25.00
7.950 3.250 -25.00
8.100 3.250 -25.00
8.250 3.250 -25.00
8.400 3.250 -25.00
8.550 3.250 -25.00
8.700 3.250 -25.00
8.850 3.250 -25.00
9.000 3.250 -25.00
9.150 3.250 -25.00
9.300 3.250 -25.00
9.450 3.250 -25.00
9.600 3.250 -25.00
9.750 3.250 -25.00
9.900 3.250 -25.00
10.050 3.250 -25.00
10.200 3.250 -25.00
10.350 3.250 -25.00
10.500 3.250 -25.00
10.650 3.250 -25.00
10.800 3.250 -25.00
10.950 3.250 -25.00
11.100 3.250 -25.00
11.250 3.250 -25.00
11.400 3.250 -25.00
11.550 3.250 -25.00
11.700 3.250 -25.00
11.850 3.250 -25.00
12.000 3.250 -25.00
12.150 3.250 -25.00
12.300 3.250 -25.00
12.450 3.250 -25.00
12.600 3.250 -25.00
12.750 3.250 -25.00
12.900 3.250 -25.00
13.050 3.250 -25.00
13.200 3.250 -25.00
13.350 3.250 -25.00
13.500 3.250 -25.00
13.650 3.250 -25.00
13.800 3.250 -25.00
13.950 3.250 -25.00
14.100 3.250 -25.00
14.250 3.250 -25.00
14.400 3.250 -10.00
14.550 3.250 -25.00
14.700 3.250 -25.00
14.850 3.250 -25.00
6.000 3.125 -25.00
6.150 3.125 -25.00
6.300 3.125 -25.00
6.450 3.125 -25.00
6.600 3.125 -10.00
6.750 3.125 -25.00
6.900 3.125 -25.00
7.050 3.125 -25.00
7.200 3.125 -25.00
7.350 3.125 -25.00
7.500 3.125 -25.00
7.650 3.125 -25.00
7.800 3.125 -25.00
7.950 3.125 -25.00
8.100 3.125 -25.00
8.250 3.125 -25.00
8.400 3.125 -25.00
8.550 3.125 -25.00
8.700 3.125 -25.00
8.850 3.125 -25.00
9.000 3.125 -25.00
9.150 3.125 -25.00
9.300 3.125 -25.00
9.450 3.125 -25.00
9.600 3.125 -25.00
9.750 3.125 -25.00
9.900 3.125 -25.00
10.050 3.125 -25.00
10.200 3.125 -25.00
10.350 3.125 -25.00
10.500 3.125 -25.00
10.650 3.125 -25.00
10.800 3.125 -25.00
10.950 3.125 -25.00
11.100 3.125 -25.00
11.250 3.125 -25.00
11.400 3.125 -25.00
11.550 3.125 -25.00
11.700 3.125 -25.00
11.850 3.125 -25.00
12.000 3.125 -25.00
12.150 3.125 -25.00
12.300 3.125 -25.00
12.450 3.125 -25.00
12.600 3.125 -25.00
12.750 3.125 -25.00
12.900 3.125 -25.00
13.050 3.125 -25.00
13.200 3.125 -25.00
13.350 3.125 -25.00
13.500 3.125 -25.00
13.650 3.125 -25.00
13.800 3.125 -25.00
13.950 3.125 -25.00
14.100 3.125 -25.00
14.250 3.125 -10.00
14.400 3.125 -25.00
14.550 3.125 -25.00
14.700 3.125 -25.00
14.850 3.125 -25.00
6.000 3.000 -25.00
6.150 3.000 -25.00
6.300 3.000 -25.00
6.450 3.000 -25.00
6.600 3.000 -25.00
6.750 3.000 -10.00
6.900 3.000 -25.00
7.050 3.000 -25.00
7.200 3.000 -25.00
7.350 3.000 -25.00
7.500 3.000 -25.00
7.650 3.000 -25.00
7.800 3.000 -25.00
7.950 3.000 -25.00
8.100 3.000 -25.00
8.250 3.000 -25.00
8.400 3.000 -23.51
8.550 3.000 -25.00
8.700 3.000 -25.00
8.850 3.000 -25.00
9.000 3.000 -25.00
9.150 3.000 -25.00
9.300 3.000 -25.00
9.450 3.000 -25.00
9.600 3.000 -25.00
9.750 3.000 -25.00
9.900 3.000 -25.00
10.050 3.000 -25.00
10.200 3.000 -25.00
10.350 3.000 -25.00
10.500 3.000 -25.00
10.650 3.000 -25.00
10.800 3.000 -25.00
10.950 3.000 -25.00
11.100 3.000 -25.00
11.250 3.000 -25.00
11.400 3.000 -25.00
11.550 3.000 -25.00
11.700 3.000 -25.00
11.850 3.000 -25.00
12.000 3.000 -25.00
12.150 3.000 -25.00
12.300 3.000 -25.00
12.450 3.000 -25.00
12.600 3.000 -25.00
12.750 3.000 -25.00
12.900 3.000 -25.00
13.050 3.000 -25.00
13.200 3.000 -25.00
13.350 3.000 -25.00
13.500 3.000 -25.00
13.650 3.000 -25.00
13.800 3.000 -25.00
13.950 3.000 -25.00
14.100 3.000 -10.00
14.250 3.000 -25.00
14.400 3.000 -25.00
14.550 3.000 -25.00
14.700 3.000 -25.00
14.850 3.000 -25.00
6.000 2.875 -25.00
6.150 2.875 -25.00
6.300 2.875 -25.00
6.450 2.875 -25.00
6.600 2.875 -25.00
6.750 2.875 -25.00
6.900 2.875 -10.00
7.050 2.875 -25.00
7.200 2.875 -25.00
7.350 2.875 -25.00
7.500 2.875 -25.00
7.650 2.875 -25.00
7.800 2.875 -25.00
7.950 2.875 -25.00
8.100 2.875 -25.00
8.250 2.875 -25.00
8.400 2.875 -25.00
8.550 2.875 -25.00
8.700 2.875 -25.00
8.850 2.875 -25.00
9.000 2.875 -25.00
9.150 2.875 -25.00
9.300 2.875 -25.00
9.450 2.875 -25.00
9.600 2.875 -25.00
9.750 2.875 -25.00
9.900 2.875 -25.00
10.050 2.875 -25.00
10.200 2.875 -25.00
10.350 2.875 -25.00
10.500 2.875 -25.00
10.650 2.875 -25.00
10.800 2.875 -25.00
10.950 2.875 -25.00
11.100 2.875 -25.00
11.250 2.875 -25.00
11.400 2.875 -25.00
11.550 2.875 -25.00
11.700 2.875 -25.00
11.850 2.875 -25.00
12.000 2.875 -25.00
12.150 2.875 -25.00
12.300 2.875 -25.00
12.450 2.875 -25.00
12.600 2.875 -25.00
12.750 2.875 -25.00
12.900 2.875 -25.00
13.050 2.875 -25.00
13.200 2.875 -25.00
13.350 2.875 -25.00
13.500 2.875 -25.00
13.650 2.875 -25.00
13.800 2.875 -25.00
13.950 2.875 -10.00
14.100 2.875 -25.00
14.250 2.875 -25.00
14.400 2.875 -25.00
14.550 2.875 -25.00
14.700 2.875 -25.00
14.850 2.875 -25.00
6.000 2.750 -25.00
6.150 2.750 -25.00
6.300 2.750 -25.00
6.450 2.750 -25.00
6.600 2.750 -25.00
6.750 2.750 -25.00
6.900 2.750 -25.00
7.050 2.750 -10.00
7.200 2.750 -25.00
7.350 2.750 -25.00
7.500 2.750 -25.00
7.650 2.750 -25.00
7.800 2.750 -25.00
7.950 2.750 -23.30
8.100 2.750 -24.93
8.250 2.750 -25.00
8.400 2.750 -25.00
8.550 2.750 -25.00
8.700 2.750 -25.00
8.850 2.750 -25.00
9.000 2.750 -25.00
9.150 2.750 -25.00
9.300 2.750 -25.00
9.450 2.750 -25.00
9.600 2.750 -25.00
9.750 2.750 -25.00
9.900 2.750 -25.00
10.050 2.750 -25.00
10.200 2.750 -25.00
10.350 2.750 -25.00
10.500 2.750 -25.00
10.650 2.750 -25.00
10.800 2.750 -25.00
10.950 2.750 -25.00
11.100 2.750 -25.00
11.250 2.750 -25.00
11.400 2.750 -25.00
11.550 2.750 -25.00
11.700 2.750 -25.00
11.850 2.750 -25.00
12.000 2.750 -25.00
12.150 2.750 -25.00
12.300 2.750 -25.00
12.450 2.750 -25.00
12.600 2.750 -25.00
12.750 2.750 -25.00
12.900 2.750 -25.00
13.050 2.750 -25.00
13.200 2.750 -25.00
13.350 2.750 -25.00
13.500 2.750 -25.00
13.650 2.750 -25.00
13.800 2.750 -10.00
13.950 2.750 -25.00
14.100 2.750 -25.00
14.250 2.750 -25.00
14.400 2.750 -25.00
14.550 2.750 -25.00
14.700 2.750 -25.00
14.850 2.750 -25.00
6.000 2.625 -25.00
6.150 2.625 -25.00
6.300 2.625 -25.00
6.450 2.625 -25.00
6.600 2.625 -25.00
6.750 2.625 -25.00
6.900 2.625 -25.00
7.050 2.625 -25.00
7.200 2.625 -10.00
7.350 2.625 -25.00
7.500 2.625 -25.00
7.650 2.625 -25.00
7.800 2.625 -25.00
7.950 2.625 -21.46
8.100 2.625 -18.92
8.250 2.625 -22.38
8.400 2.625 -25.00
8.550 2.625 -21.75
8.700 2.625 -22.24
8.850 2.625 -25.00
9.000 2.625 -25.00
9.150 2.625 -25.00
9.300 2.625 -25.00
9.450 2.625 -25.00
9.600 2.625 -25.00
9.750 2.625 -25.00
9.900 2.625 -25.00
10.050 2.625 -25.00
10.200 2.625 -25.00
10.350 2.625 -25.00
10.500 2.625 -25.00
10.650 2.625 -25.00
10.800 2.625 -25.00
10.950 2.625 -25.00
11.100 2.625 -25.00
11.250 2.625 -25.00
11.400 2.625 -25.00
11.550 2.625 -25.00
11.700 2.625 -25.00
11.850 2.625 -25.00
12.000 2.625 -25.00
12.150 2.625 -25.00
12.300 2.625 -25.00
12.450 2.625 -25.00
12.600 2.625 -25.00
12.750 2.625 -25.00
12.900 2.625 -25.00
13.050 2.625 -25.00
13.200 2.625 -25.00
13.350 2.625 -25.00
13.500 2.625 -25.00
13.650 2.625 -10.00
13.800 2.625 -25.00
13.950 2.625 -25.00
14.100 2.625 -25.00
14.250 2.625 -25.00
14.400 2.625 -25.00
14.550 2.625 -25.00
14.700 2.625 -25.00
14.850 2.625 -25.00
6.000 2.500 -25.00
6.150 2.500 -25.00
6.300 2.500 -25.00
6.450 2.500 -25.00
6.600 2.500 -25.00
6.750 2.500 -25.00
6.900 2.500 -25.00
7.050 2.500 -25.00
7.200 2.500 -25.00
7.350 2.500 -10.00
7.500 2.500 -25.00
7.650 2.500 -25.00
7.800 2.500 -25.00
7.950 2.500 -19.62
8.100 2.500 -15.31
8.250 2.500 -20.12
8.400 2.500 -25.00
8.550 2.500 -16.93
8.700 2.500 -21.46
8.850 2.500 -25.00
9.000 2.500 -25.00
9.150 2.500 -25.00
9.300 2.500 -25.00
9.450 2.500 -25.00
9.600 2.500 -25.00
9.750 2.500 -25.00
9.900 2.500 -25.00
10.050 2.500 -25.00
10.200 2.500 -25.00
10.350 2.500 -25.00
10.500 2.500 -25.00
10.650 2.500 -25.00
10.800 2.500 -25.00
10.950 2.500 -25.00
11.100 2.500 -25.00
11.250 2.500 -25.00
11.400 2.500 -25.00
11.550 2.500 -25.00
11.700 2.500 -25.00
11.850 2.500 -25.00
12.000 2.500 -25.00
12.150 2.500 -25.00
12.300 2.500 -25.00
12.450 2.500 -25.00
12.600 2.500 -25.00
12.750 2.500 -25.00
12.900 2.500 -25.00
13.050 2.500 -25.00
13.200 2.500 -25.00
13.350 2.500 -25.00
13.500 2.500 -10.00
13.650 2.500 -25.00
13.800 2.500 -25.00
13.950 2.500 -25.00
14.100 2.500 -25.00
14.250 2.500 -25.00
14.400 2.500 -25.00
14.550 2.500 -25.00
14.700 2.500 -25.00
14.850 2.500 -25.00
6.000 2.375 -25.00
6.150 2.375 -25.00
6.300 2.375 -25.00
6.450 2.375 -25.00
6.600 2.375 -25.00
6.750 2.375 -25.00
6.900 2.375 -25.00
7.050 2.375 -25.00
7.200 2.375 -25.00
7.350 2.375 -25.00
7.500 2.375 -10.00
7.650 2.375 -25.00
7.800 2.375 -25.00
7.950 2.375 -23.51
8.100 2.375 -14.74
8.250 2.375 -19.13
8.400 2.375 -20.97
8.550 2.375 -13.25
8.700 2.375 -16.16
8.850 2.375 -23.30
9.000 2.375 -25.00
9.150 2.375 -25.00
9.300 2.375 -25.00
9.450 2.375 -25.00
9.600 2.375 -25.00
9.750 2.375 -25.00
9.900 2.375 -25.00
10.050 2.375 -25.00
10.200 2.375 -25.00
10.350 2.375 -25.00
10.500 2.375 -25.00
10.650 2.375 -25.00
10.800 2.375 -25.00
10.950 2.375 -25.00
11.100 2.375 -25.00
11.250 2.375 -25.00
11.400 2.375 -25.00
11.550 2.375 -25.00
11.700 2.375 -25.00
11.850 2.375 -25.00
12.000 2.375 -25.00
12.150 2.375 -25.00
12.300 2.375 -25.00
12.450 2.375 -25.00
12.600 2.375 -25.00
12.750 2.375 -25.00
12.900 2.375 -25.00
13.050 2.375 -25.00
13.200 2.375 -25.00
13.350 2.375 -10.00
13.500 2.375 -25.00
13.650 2.375 -25.00
13.800 2.375 -25.00
13.950 2.375 -25.00
14.100 2.375 -25.00
14.250 2.375 -25.00
14.400 2.375 -25.00
14.550 2.375 -25.00
14.700 2.375 -25.00
14.850 2.375 -25.00
6.000 2.250 -25.00
6.150 2.250 -25.00
6.300 2.250 -25.00
6.450 2.250 -25.00
6.600 2.250 -25.00
6.750 2.250 -25.00
6.900 2.250 -25.00
7.050 2.250 -25.00
7.200 2.250 -25.00
7.350 2.250 -25.00
7.500 2.250 -25.00
7.650 2.250 -10.00
7.800 2.250 -22.67
7.950 2.250 -23.16
8.100 2.250 -13.54
8.250 2.250 -16.51
8.400 2.250 -15.59
8.550 2.250 -17.85
8.700 2.250 -14.67
8.850 2.250 -20.83
9.000 2.250 -25.00
9.150 2.250 -25.00
9.300 2.250 -25.00
9.450 2.250 -25.00
9.600 2.250 -25.00
9.750 2.250 -25.00
9.900 2.250 -25.00
10.050 2.250 -25.00
10.200 2.250 -25.00
10.350 2.250 -25.00
10.500 2.250 -25.00
10.650 2.250 -25.00
10.800 2.250 -25.00
10.950 2.250 -25.00
11.100 2.250 -25.00
11.250 2.250 -25.00
11.400 2.250 -25.00
11.550 2.250 -25.00
11.700 2.250 -25.00
11.850 2.250 -25.00
12.000 2.250 -25.00
12.150 2.250 -25.00
12.300 2.250 -25.00
12.450 2.250 -25.00
12.600 2.250 -25.00
12.750 2.250 -25.00
12.900 2.250 -25.00
13.050 2.250 -25.00
13.200 2.250 -10.00
13.350 2.250 -25.00
13.500 2.250 -25.00
13.650 2.250 -25.00
13.800 2.250 -25.00
13.950 2.250 -25.00
14.100 2.250 -25.00
14.250 2.250 -25.00
14.400 2.250 -25.00
14.550 2.250 -25.00
14.700 2.250 -25.00
14.850 2.250 -25.00
6.000 2.125 -25.00
6.150 2.125 -25.00
6.300 2.125 -25.00
6.450 2.125 -25.00
6.600 2.125 -25.00
6.750 2.125 -25.00
6.900 2.125 -25.00
7.050 2.125 -25.00
7.200 2.125 -25.00
7.350 2.125 -25.00
7.500 2.125 -25.00
7.650 2.125 -25.00
7.800 2.125 -10.00
7.950 2.125 -14.10
8.100 2.125 -11.13
8.250 2.125 -10.00
8.400 2.125 -10.00
8.550 2.125 -24.65
8.700 2.125 -13.40
8.850 2.125 -21.89
9.000 2.125 -25.00
9.150 2.125 -25.00
9.300 2.125 -25.00
9.450 2.125 -25.00
9.600 2.125 -25.00
9.750 2.125 -25.00
9.900 2.125 -25.00
10.050 2.125 -25.00
10.200 2.125 -25.00
10.350 2.125 -25.00
10.500 2.125 -25.00
10.650 2.125 -25.00
10.800 2.125 -25.00
10.950 2.125 -25.00
11.100 2.125 -25.00
11.250 2.125 -25.00
11.400 2.125 -25.00
11.550 2.125 -25.00
11.700 2.125 -25.00
11.850 2.125 -25.00
12.000 2.125 -25.00
12.150 2.125 -25.00
12.300 2.125 -25.00
12.450 2.125 -25.00
12.600 2.125 -25.00
12.750 2.125 -25.00
12.900 2.125 -25.00
13.050 2.125 -10.00
13.200 2.125 -25.00
13.350 2.125 -25.00
13.500 2.125 -25.00
13.650 2.125 -25.00
13.800 2.125 -25.00
13.950 2.125 -25.00
14.100 2.125 -25.00
14.250 2.125 -25.00
14.400 2.125 -25.00
14.550 2.125 -25.00
14.700 2.125 -25.00
14.850 2.125 -25.00
6.000 2.000 -25.00
6.150 2.000 -25.00
6.300 2.000 -25.00
6.450 2.000 -25.00
6.600 2.000 -25.00
6.750 2.000 -25.00
6.900 2.000 -25.00
7.050 2.000 -25.00
7.200 2.000 -25.00
7.350 2.000 -25.00
7.500 2.000 -25.00
7.650 2.000 -25.00
7.800 2.000 -19.41
7.950 2.000 -10.00
8.100 2.000 -12.97
8.250 2.000 -10.00
8.400 2.000 -10.00
8.550 2.000 -12.12
8.700 2.000 -13.75
8.850 2.000 -21.89
9.000 2.000 -25.00
9.150 2.000 -25.00
9.300 2.000 -25.00
9.450 2.000 -25.00
9.600 2.000 -25.00
9.750 2.000 -25.00
9.900 2.000 -25.00
10.050 2.000 -25.00
10.200 2.000 -25.00
10.350 2.000 -25.00
10.500 2.000 -25.00
10.650 2.000 -25.00
10.800 2.000 -25.00
10.950 2.000 -25.00
11.100 2.000 -25.00
11.250 2.000 -25.00
11.400 2.000 -25.00
11.550 2.000 -25.00
11.700 2.000 -25.00
11.850 2.000 -25.00
12.000 2.000 -25.00
12.150 2.000 -25.00
12.300 2.000 -25.00
12.450 2.000 -25.00
12.600 2.000 -25.00
12.750 2.000 -25.00
12.900 2.000 -10.00
13.050 2.000 -25.00
13.200 2.000 -25.00
13.350 2.000 -25.00
13.500 2.000 -25.00
13.650 2.000 -25.00
13.800 2.000 -25.00
13.950 2.000 -25.00
14.100 2.000 -25.00
14.250 2.000 -25.00
14.400 2.000 -25.00
14.550 2.000 -25.00
14.700 2.000 -25.00
14.850 2.000 -25.00
6.000 1.875 -25.00
6.150 1.875 -25.00
6.300 1.875 -25.00
6.450 1.875 -25.00
6.600 1.875 -25.00
6.750 1.875 -25.00
6.900 1.875 -25.00
7.050 1.875 -25.00
7.200 1.875 -25.00
7.350 1.875 -25.00
7.500 1.875 -25.00
7.650 1.875 -25.00
7.800 1.875 -17.43
7.950 1.875 -10.00
8.100 1.875 -10.00
8.250 1.875 -17.57
8.400 1.875 -10.35
8.550 1.875 -10.00
8.700 1.875 -14.53
8.850 1.875 -25.00
9.000 1.875 -25.00
9.150 1.875 -25.00
9.300 1.875 -25.00
9.450 1.875 -25.00
9.600 1.875 -25.00
9.750 1.875 -25.00
9.900 1.875 -25.00
10.050 1.875 -25.00
10.200 1.875 -25.00
10.350 1.875 -25.00
10.500 1.875 -25.00
10.650 1.875 -25.00
10.800 1.875 -25.00
10.950 1.875 -25.00
11.100 1.875 -25.00
11.250 1.875 -25.00
11.400 1.875 -25.00
11.550 1.875 -25.00
11.700 1.875 -25.00
11.850 1.875 -25.00
12.000 1.875 -25.00
12.150 1.875 -25.00
12.300 1.875 -25.00
12.450 1.875 -25.00
12.600 1.875 -25.00
12.750 1.875 -10.00
12.900 1.875 -25.00
13.050 1.875 -25.00
13.200 1.875 -25.00
13.350 1.875 -25.00
13.500 1.875 -25.00
13.650 1.875 -25.00
13.800 1.875 -25.00
13.950 1.875 -25.00
14.100 1.875 -25.00
14.250 1.875 -25.00
14.400 1.875 -25.00
14.550 1.875 -25.00
14.700 1.875 -25.00
14.850 1.875 -25.00
6.000 1.750 -25.00
6.150 1.750 -25.00
6.300 1.750 -25.00
6.450 1.750 -25.00
6.600 1.750 -25.00
6.750 1.750 -25.00
6.900 1.750 -25.00
7.050 1.750 -25.00
7.200 1.750 -25.00
7.350 1.750 -25.00
7.500 1.750 -25.00
7.650 1.750 -25.00
7.800 1.750 -17.15
7.950 1.750 -10.00
8.100 1.750 -11.63
8.250 1.750 -10.00
8.400 1.750 -10.00
8.550 1.750 -10.00
8.700 1.750 -18.14
8.850 1.750 -22.17
9.000 1.750 -21.46
9.150 1.750 -21.96
9.300 1.750 -25.00
9.450 1.750 -25.00
9.600 1.750 -25.00
9.750 1.750 -25.00
9.900 1.750 -25.00
10.050 1.750 -25.00
10.200 1.750 -25.00
10.350 1.750 -25.00
10.500 1.750 -25.00
10.650 1.750 -25.00
10.800 1.750 -25.00
10.950 1.750 -25.00
11.100 1.750 -25.00
11.250 1.750 -25.00
11.400 1.750 -25.00
11.550 1.750 -25.00
11.700 1.750 -25.00
11.850 1.750 -25.00
12.000 1.750 -25.00
12.150 1.750 -25.00
12.300 1.750 -25.00
12.450 1.750 -25.00
12.600 1.750 -10.00
12.750 1.750 -25.00
12.900 1.750 -25.00
13.050 1.750 -25.00
13.200 1.750 -25.00
13.350 1.750 -25.00
13.500 1.750 -25.00
13.650 1.750 -25.00
13.800 1.750 -25.00
13.950 1.750 -25.00
14.100 1.750 -25.00
14.250 1.750 -25.00
14.400 1.750 -25.00
14.550 1.750 -25.00
14.700 1.750 -25.00
14.850 1.750 -25.00
6.000 1.625 -25.00
6.150 1.625 -25.00
6.300 1.625 -25.00
6.450 1.625 -25.00
6.600 1.625 -25.00
6.750 1.625 -25.00
6.900 1.625 -25.00
7.050 1.625 -25.00
7.200 1.625 -25.00
7.350 1.625 -25.00
7.500 1.625 -25.00
7.650 1.625 -25.00
7.800 1.625 -16.01
7.950 1.625 -10.00
8.100 1.625 -10.00
8.250 1.625 -18.99
8.400 1.625 -10.00
8.550 1.625 -10.00
8.700 1.625 -12.83
8.850 1.625 -24.65
9.000 1.625 -16.51
9.150 1.625 -16.23
9.300 1.625 -25.00
9.450 1.625 -25.00
9.600 1.625 -25.00
9.750 1.625 -25.00
9.900 1.625 -25.00
10.050 1.625 -22.38
10.200 1.625 -23.09
10.350 1.625 -25.00
10.500 1.625 -25.00
10.650 1.625 -25.00
10.800 1.625 -25.00
10.950 1.625 -25.00
11.100 1.625 -25.00
11.250 1.625 -25.00
11.400 1.625 -25.00
11.550 1.625 -25.00
11.700 1.625 -25.00
11.850 1.625 -25.00
12.000 1.625 -25.00
12.150 1.625 -25.00
12.300 1.625 -25.00
12.450 1.625 -10.00
12.600 1.625 -25.00
12.750 1.625 -25.00
12.900 1.625 -25.00
13.050 1.625 -25.00
13.200 1.625 -25.00
13.350 1.625 -25.00
13.500 1.625 -25.00
13.650 1.625 -25.00
13.800 1.625 -25.00
13.950 1.625 -25.00
14.100 1.625 -25.00
14.250 1.625 -25.00
14.400 1.625 -25.00
14.550 1.625 -25.00
14.700 1.625 -25.00
14.850 1.625 -25.00
6.000 1.500 -25.00
6.150 1.500 -25.00
6.300 1.500 -25.00
6.450 1.500 -25.00
6.600 1.500 -25.00
6.750 1.500 -25.00
6.900 1.500 -25.00
7.050 1.500 -25.00
7.200 1.500 -25.00
7.350 1.500 -25.00
7.500 1.500 -25.00
7.650 1.500 -25.00
7.800 1.500 -14.95
7.950 1.500 -10.00
8.100 1.500 -10.00
8.250 1.500 -13.25
8.400 1.500 -20.90
8.550 1.500 -10.00
8.700 1.500 -10.00
8.850 1.500 -19.55
9.000 1.500 -20.12
9.150 1.500 -20.83
9.300 1.500 -25.00
9.450 1.500 -25.00
9.600 1.500 -25.00
9.750 1.500 -25.00
9.900 1.500 -25.00
10.050 1.500 -22.10
10.200 1.500 -21.11
10.350 1.500 -25.00
10.500 1.500 -25.00
10.650 1.500 -25.00
10.800 1.500 -25.00
10.950 1.500 -25.00
11.100 1.500 -25.00
11.250 1.500 -25.00
11.400 1.500 -25.00
11.550 1.500 -25.00
11.700 1.500 -25.00
11.850 1.500 -25.00
12.000 1.500 -25.00
12.150 1.500 -25.00
12.300 1.500 -10.00
12.450 1.500 -25.00
12.600 1.500 -25.00
12.750 1.500 -25.00
12.900 1.500 -25.00
13.050 1.500 -25.00
13.200 1.500 -25.00
13.350 1.500 -25.00
13.500 1.500 -25.00
13.650 1.500 -25.00
13.800 1.500 -25.00
13.950 1.500 -25.00
14.100 1.500 -25.00
14.250 1.500 -25.00
14.400 1.500 -25.00
14.550 1.500 -25.00
14.700 1.500 -25.00
14.850 1.500 -25.00
6.000 1.375 -25.00
6.150 1.375 -25.00
6.300 1.375 -25.00
6.450 1.375 -25.00
6.600 1.375 -25.00
6.750 1.375 -25.00
6.900 1.375 -25.00
7.050 1.375 -25.00
7.200 1.375 -25.00
7.350 1.375 -25.00
7.500 1.375 -25.00
7.650 1.375 -24.50
7.800 1.375 -18.77
7.950 1.375 -14.53
8.100 1.375 -10.00
8.250 1.375 -17.29
8.400 1.375 -15.66
8.550 1.375 -18.35
8.700 1.375 -10.00
8.850 1.375 -17.08
9.000 1.375 -23.58
9.150 1.375 -25.00
9.300 1.375 -25.00
9.450 1.375 -25.00
9.600 1.375 -25.00
9.750 1.375 -25.00
9.900 1.375 -25.00
10.050 1.375 -25.00
10.200 1.375 -22.88
10.350 1.375 -25.00
10.500 1.375 -25.00
10.650 1.375 -25.00
10.800 1.375 -23.51
10.950 1.375 -25.00
11.100 1.375 -25.00
11.250 1.375 -25.00
11.400 1.375 -25.00
11.550 1.375 -25.00
11.700 1.375 -25.00
11.850 1.375 -25.00
12.000 1.375 -25.00
12.150 1.375 -10.00
12.300 1.375 -25.00
12.450 1.375 -25.00
12.600 1.375 -25.00
12.750 1.375 -25.00
12.900 1.375 -25.00
13.050 1.375 -25.00
13.200 1.375 -25.00
13.350 1.375 -25.00
13.500 1.375 -25.00
13.650 1.375 -25.00
13.800 1.375 -25.00
13.950 1.375 -25.00
14.100 1.375 -25.00
14.250 1.375 -25.00
14.400 1.375 -25.00
14.550 1.375 -25.00
14.700 1.375 -25.00
14.850 1.375 -25.00
6.000 1.250 -25.00
6.150 1.250 -25.00
6.300 1.250 -25.00
6.450 1.250 -25.00
6.600 1.250 -25.00
6.750 1.250 -25.00
6.900 1.250 -25.00
7.050 1.250 -25.00
7.200 1.250 -25.00
7.350 1.250 -25.00
7.500 1.250 -25.00
7.650 1.250 -25.00
7.800 1.250 -25.00
7.950 1.250 -12.97
8.100 1.250 -10.00
8.250 1.250 -10.92
8.400 1.250 -10.35
8.550 1.250 -11.06
8.700 1.250 -11.77
8.850 1.250 -10.00
9.000 1.250 -16.01
9.150 1.250 -23.51
9.300 1.250 -24.86
9.450 1.250 -25.00
9.600 1.250 -25.00
9.750 1.250 -25.00
9.900 1.250 -25.00
10.050 1.250 -25.00
10.200 1.250 -25.00
10.350 1.250 -25.00
10.500 1.250 -25.00
10.650 1.250 -25.00
10.800 1.250 -25.00
10.950 1.250 -25.00
11.100 1.250 -25.00
11.250 1.250 -25.00
11.400 1.250 -25.00
11.550 1.250 -25.00
11.700 1.250 -25.00
11.850 1.250 -25.00
12.000 1.250 -10.00
12.150 1.250 -25.00
12.300 1.250 -25.00
12.450 1.250 -25.00
12.600 1.250 -25.00
12.750 1.250 -25.00
12.900 1.250 -25.00
13.050 1.250 -25.00
13.200 1.250 -25.00
13.350 1.250 -25.00
13.500 1.250 -25.00
13.650 1.250 -25.00
13.800 1.250 -25.00
13.950 1.250 -25.00
14.100 1.250 -25.00
14.250 1.250 -25.00
14.400 1.250 -25.00
14.550 1.250 -25.00
14.700 1.250 -25.00
14.850 1.250 -25.00
6.000 1.125 -25.00
6.150 1.125 -25.00
6.300 1.125 -25.00
6.450 1.125 -25.00
6.600 1.125 -25.00
6.750 1.125 -25.00
6.900 1.125 -25.00
7.050 1.125 -25.00
7.200 1.125 -25.00
7.350 1.125 -25.00
7.500 1.125 -25.00
7.650 1.125 -25.00
7.800 1.125 -22.17
7.950 1.125 -15.17
8.100 1.125 -13.04
8.250 1.125 -14.25
8.400 1.125 -21.96
8.550 1.125 -12.41
8.700 1.125 -12.33
8.850 1.125 -16.58
9.000 1.125 -10.00
9.150 1.125 -18.92
9.300 1.125 -21.18
9.450 1.125 -20.83
9.600 1.125 -25.00
9.750 1.125 -25.00
9.900 1.125 -25.00
10.050 1.125 -25.00
10.200 1.125 -25.00
10.350 1.125 -25.00
10.500 1.125 -25.00
10.650 1.125 -25.00
10.800 1.125 -25.00
10.950 1.125 -25.00
11.100 1.125 -25.00
11.250 1.125 -25.00
11.400 1.125 -25.00
11.550 1.125 -25.00
11.700 1.125 -25.00
11.850 1.125 -10.00
12.000 1.125 -25.00
12.150 1.125 -25.00
12.300 1.125 -25.00
12.450 1.125 -25.00
12.600 1.125 -25.00
12.750 1.125 -25.00
12.900 1.125 -25.00
13.050 1.125 -25.00
13.200 1.125 -25.00
13.350 1.125 -25.00
13.500 1.125 -25.00
13.650 1.125 -25.00
13.800 1.125 -25.00
13.950 1.125 -25.00
14.100 1.125 -25.00
14.250 1.125 -25.00
14.400 1.125 -25.00
14.550 1.125 -25.00
14.700 1.125 -25.00
14.850 1.125 -25.00
6.000 1.000 -25.00
6.150 1.000 -25.00
6.300 1.000 -25.00
6.450 1.000 -25.00
6.600 1.000 -25.00
6.750 1.000 -25.00
6.900 1.000 -25.00
7.050 1.000 -25.00
7.200 1.000 -25.00
7.350 1.000 -25.00
7.500 1.000 -25.00
7.650 1.000 -25.00
7.800 1.000 -25.00
7.950 1.000 -22.52
8.100 1.000 -24.65
8.250 1.000 -14.53
8.400 1.000 -12.33
8.550 1.000 -15.66
8.700 1.000 -11.63
8.850 1.000 -20.61
9.000 1.000 -13.61
9.150 1.000 -10.00
9.300 1.000 -23.09
9.450 1.000 -17.71
9.600 1.000 -25.00
9.750 1.000 -25.00
9.900 1.000 -22.67
10.050 1.000 -25.00
10.200 1.000 -25.00
10.350 1.000 -25.00
10.500 1.000 -25.00
10.650 1.000 -25.00
10.800 1.000 -25.00
10.950 1.000 -25.00
11.100 1.000 -25.00
11.250 1.000 -25.00
11.400 1.000 -25.00
11.550 1.000 -25.00
11.700 1.000 -10.00
11.850 1.000 -25.00
12.000 1.000 -25.00
12.150 1.000 -25.00
12.300 1.000 -25.00
12.450 1.000 -25.00
12.600 1.000 -25.00
12.750 1.000 -25.00
12.900 1.000 -25.00
13.050 1.000 -25.00
13.200 1.000 -25.00
13.350 1.000 -25.00
13.500 1.000 -25.00
13.650 1.000 -25.00
13.800 1.000 -25.00
13.950 1.000 -25.00
14.100 1.000 -25.00
14.250 1.000 -25.00
14.400 1.000 -25.00
14.550 1.000 -25.00
14.700 1.000 -25.00
14.850 1.000 -25.00
6.000 0.875 -25.00
6.150 0.875 -25.00
6.300 0.875 -25.00
6.450 0.875 -25.00
6.600 0.875 -25.00
6.750 0.875 -25.00
6.900 0.875 -25.00
7.050 0.875 -25.00
7.200 0.875 -25.00
7.350 0.875 -25.00
7.500 0.875 -25.00
7.650 0.875 -25.00
7.800 0.875 -25.00
7.950 0.875 -20.26
8.100 0.875 -10.00
8.250 0.875 -10.00
8.400 0.875 -10.71
8.550 0.875 -10.00
8.700 0.875 -11.34
8.850 0.875 -21.11
9.000 0.875 -19.13
9.150 0.875 -22.81
9.300 0.875 -10.00
9.450 0.875 -17.78
9.600 0.875 -21.89
9.750 0.875 -19.48
9.900 0.875 -23.94
10.050 0.875 -22.17
10.200 0.875 -22.24
10.350 0.875 -22.52
10.500 0.875 -25.00
10.650 0.875 -25.00
10.800 0.875 -25.00
10.950 0.875 -25.00
11.100 0.875 -25.00
11.250 0.875 -25.00
11.400 0.875 -25.00
11.550 0.875 -10.00
11.700 0.875 -25.00
11.850 0.875 -25.00
12.000 0.875 -25.00
12.150 0.875 -25.00
12.300 0.875 -25.00
12.450 0.875 -25.00
12.600 0.875 -25.00
12.750 0.875 -25.00
12.900 0.875 -25.00
13.050 0.875 -25.00
13.200 0.875 -25.00
13.350 0.875 -25.00
13.500 0.875 -25.00
13.650 0.875 -25.00
13.800 0.875 -25.00
13.950 0.875 -25.00
14.100 0.875 -25.00
14.250 0.875 -25.00
14.400 0.875 -25.00
14.550 0.875 -25.00
14.700 0.875 -25.00
14.850 0.875 -25.00
6.000 0.750 -25.00
6.150 0.750 -25.00
6.300 0.750 -25.00
6.450 0.750 -25.00
6.600 0.750 -25.00
6.750 0.750 -25.00
6.900 0.750 -25.00
7.050 0.750 -25.00
7.200 0.750 -25.00
7.350 0.750 -25.00
7.500 0.750 -25.00
7.650 0.750 -25.00
7.800 0.750 -25.00
7.950 0.750 -12.33
8.100 0.750 -10.00
8.250 0.750 -10.00
8.400 0.750 -10.00
8.550 0.750 -10.00
8.700 0.750 -10.00
8.850 0.750 -10.00
9.000 0.750 -12.97
9.150 0.750 -10.00
9.300 0.750 -10.00
9.450 0.750 -10.00
9.600 0.750 -11.98
9.750 0.750 -11.77
9.900 0.750 -24.29
10.050 0.750 -23.73
10.200 0.750 -16.79
10.350 0.750 -16.23
10.500 0.750 -25.00
10.650 0.750 -10.00
10.800 0.750 -10.00
10.950 0.750 -14.67
11.100 0.750 -24.86
11.250 0.750 -23.09
11.400 0.750 -10.00
11.550 0.750 -22.59
11.700 0.750 -25.00
11.850 0.750 -25.00
12.000 0.750 -25.00
12.150 0.750 -25.00
12.300 0.750 -25.00
12.450 0.750 -25.00
12.600 0.750 -25.00
12.750 0.750 -25.00
12.900 0.750 -25.00
13.050 0.750 -25.00
13.200 0.750 -25.00
13.350 0.750 -25.00
13.500 0.750 -25.00
13.650 0.750 -25.00
13.800 0.750 -25.00
13.950 0.750 -25.00
14.100 0.750 -25.00
14.250 0.750 -25.00
14.400 0.750 -25.00
14.550 0.750 -25.00
14.700 0.750 -25.00
14.850 0.750 -25.00
6.000 0.625 -25.00
6.150 0.625 -25.00
6.300 0.625 -25.00
6.450 0.625 -25.00
6.600 0.625 -25.00
6.750 0.625 -25.00
6.900 0.625 -25.00
7.050 0.625 -25.00
7.200 0.625 -25.00
7.350 0.625 -25.00
7.500 0.625 -25.00
7.650 0.625 -25.00
7.800 0.625 -25.00
7.950 0.625 -10.00
8.100 0.625 -10.00
8.250 0.625 -10.00
8.400 0.625 -10.00
8.550 0.625 -10.00
8.700 0.625 -10.00
8.850 0.625 -10.00
9.000 0.625 -10.00
9.150 0.625 -10.00
9.300 0.625 -10.00
9.450 0.625 -10.71
9.600 0.625 -10.00
9.750 0.625 -11.34
9.900 0.625 -21.25
10.050 0.625 -21.46
10.200 0.625 -10.64
10.350 0.625 -10.00
10.500 0.625 -15.80
10.650 0.625 -10.00
10.800 0.625 -10.00
10.950 0.625 -10.28
11.100 0.625 -17.36
11.250 0.625 -10.00
11.400 0.625 -12.33
11.550 0.625 -16.01
11.700 0.625 -25.00
11.850 0.625 -25.00
12.000 0.625 -25.00
12.150 0.625 -25.00
12.300 0.625 -25.00
12.450 0.625 -25.00
12.600 0.625 -25.00
12.750 0.625 -25.00
12.900 0.625 -25.00
13.050 0.625 -25.00
13.200 0.625 -25.00
13.350 0.625 -25.00
13.500 0.625 -22.95
13.650 0.625 -25.00
13.800 0.625 -25.00
13.950 0.625 -25.00
14.100 0.625 -25.00
14.250 0.625 -25.00
14.400 0.625 -25.00
14.550 0.625 -25.00
14.700 0.625 -25.00
14.850 0.625 -25.00
6.000 0.500 -25.00
6.150 0.500 -25.00
6.300 0.500 -25.00
6.450 0.500 -25.00
6.600 0.500 -25.00
6.750 0.500 -25.00
6.900 0.500 -25.00
7.050 0.500 -25.00
7.200 0.500 -25.00
7.350 0.500 -25.00
7.500 0.500 -25.00
7.650 0.500 -25.00
7.800 0.500 -25.00
7.950 0.500 -10.00
8.100 0.500 -10.00
8.250 0.500 -10.00
8.400 0.500 -10.00
8.550 0.500 -10.00
8.700 0.500 -10.00
8.850 0.500 -10.00
9.000 0.500 -19.48
9.150 0.500 -10.00
9.300 0.500 -10.00
9.450 0.500 -13.96
9.600 0.500 -20.83
9.750 0.500 -10.00
9.900 0.500 -25.00
10.050 0.500 -18.92
10.200 0.500 -11.34
10.350 0.500 -10.57
10.500 0.500 -12.69
10.650 0.500 -10.92
10.800 0.500 -10.00
10.950 0.500 -11.63
11.100 0.500 -10.00
11.250 0.500 -20.33
11.400 0.500 -17.64
11.550 0.500 -18.63
11.700 0.500 -25.00
11.850 0.500 -25.00
12.000 0.500 -25.00
12.150 0.500 -25.00
12.300 0.500 -25.00
12.450 0.500 -25.00
12.600 0.500 -25.00
12.750 0.500 -25.00
12.900 0.500 -25.00
13.050 0.500 -25.00
13.200 0.500 -25.00
13.350 0.500 -25.00
13.500 0.500 -23.58
13.650 0.500 -25.00
13.800 0.500 -25.00
13.950 0.500 -25.00
14.100 0.500 -25.00
14.250 0.500 -25.00
14.400 0.500 -25.00
14.550 0.500 -25.00
14.700 0.500 -25.00
14.850 0.500 -25.00
6.000 0.375 -25.00
6.150 0.375 -25.00
6.300 0.375 -25.00
6.450 0.375 -25.00
6.600 0.375 -25.00
6.750 0.375 -25.00
6.900 0.375 -25.00
7.050 0.375 -25.00
7.200 0.375 -25.00
7.350 0.375 -25.00
7.500 0.375 -25.00
7.650 0.375 -25.00
7.800 0.375 -25.00
7.950 0.375 -17.50
8.100 0.375 -10.00
8.250 0.375 -10.00
8.400 0.375 -10.00
8.550 0.375 -10.00
8.700 0.375 -10.00
8.850 0.375 -10.00
9.000 0.375 -10.00
9.150 0.375 -24.65
9.300 0.375 -24.65
9.450 0.375 -24.65
9.600 0.375 -21.82
9.750 0.375 -23.73
9.900 0.375 -10.00
10.050 0.375 -23.51
10.200 0.375 -19.41
10.350 0.375 -17.92
10.500 0.375 -22.31
10.650 0.375 -25.00
10.800 0.375 -22.03
10.950 0.375 -10.00
11.100 0.375 -25.00
11.250 0.375 -25.00
11.400 0.375 -25.00
11.550 0.375 -25.00
11.700 0.375 -25.00
11.850 0.375 -25.00
12.000 0.375 -25.00
12.150 0.375 -25.00
12.300 0.375 -25.00
12.450 0.375 -25.00
12.600 0.375 -25.00
12.750 0.375 -25.00
12.900 0.375 -25.00
13.050 0.375 -25.00
13.200 0.375 -25.00
13.350 0.375 -25.00
13.500 0.375 -25.00
13.650 0.375 -25.00
13.800 0.375 -25.00
13.950 0.375 -25.00
14.100 0.375 -25.00
14.250 0.375 -25.00
14.400 0.375 -25.00
14.550 0.375 -25.00
14.700 0.375 -25.00
14.850 0.375 -25.00
6.000 0.250 -25.00
6.150 0.250 -25.00
6.300 0.250 -25.00
6.450 0.250 -25.00
6.600 0.250 -25.00
6.750 0.250 -25.00
6.900 0.250 -25.00
7.050 0.250 -25.00
7.200 0.250 -25.00
7.350 0.250 -25.00
7.500 0.250 -25.00
7.650 0.250 -25.00
7.800 0.250 -25.00
7.950 0.250 -25.00
8.100 0.250 -18.35
8.250 0.250 -10.00
8.400 0.250 -10.00
8.550 0.250 -10.07
8.700 0.250 -10.00
8.850 0.250 -10.00
9.000 0.250 -12.26
9.150 0.250 -10.00
9.300 0.250 -15.31
9.450 0.250 -12.76
9.600 0.250 -12.83
9.750 0.250 -17.36
9.900 0.250 -25.00
10.050 0.250 -10.00
10.200 0.250 -25.00
10.350 0.250 -22.74
10.500 0.250 -19.69
10.650 0.250 -25.00
10.800 0.250 -10.00
10.950 0.250 -13.33
11.100 0.250 -25.00
11.250 0.250 -22.88
11.400 0.250 -25.00
11.550 0.250 -24.93
11.700 0.250 -25.00
11.850 0.250 -25.00
12.000 0.250 -25.00
12.150 0.250 -25.00
12.300 0.250 -25.00
12.450 0.250 -25.00
12.600 0.250 -25.00
12.750 0.250 -25.00
12.900 0.250 -25.00
13.050 0.250 -25.00
13.200 0.250 -25.00
13.350 0.250 -25.00
13.500 0.250 -25.00
13.650 0.250 -25.00
13.800 0.250 -25.00
13.950 0.250 -25.00
14.100 0.250 -25.00
14.250 0.250 -25.00
14.400 0.250 -25.00
14.550 0.250 -25.00
14.700 0.250 -25.00
14.850 0.250 -25.00
6.000 0.125 -25.00
6.150 0.125 -25.00
6.300 0.125 -25.00
6.450 0.125 -25.00
6.600 0.125 -25.00
6.750 0.125 -25.00
6.900 0.125 -25.00
7.050 0.125 -25.00
7.200 0.125 -25.00
7.350 0.125 -25.00
7.500 0.125 -25.00
7.650 0.125 -25.00
7.800 0.125 -25.00
7.950 0.125 -25.00
8.100 0.125 -19.41
8.250 0.125 -10.00
8.400 0.125 -10.00
8.550 0.125 -11.13
8.700 0.125 -10.00
8.850 0.125 -10.00
9.000 0.125 -16.79
9.150 0.125 -10.00
9.300 0.125 -10.00
9.450 0.125 -12.76
9.600 0.125 -13.82
9.750 0.125 -17.15
9.900 0.125 -25.00
10.050 0.125 -25.00
10.200 0.125 -10.00
10.350 0.125 -19.69
10.500 0.125 -16.58
10.650 0.125 -10.00
10.800 0.125 -10.28
10.950 0.125 -10.28
11.100 0.125 -25.00
11.250 0.125 -23.09
11.400 0.125 -22.38
11.550 0.125 -20.90
11.700 0.125 -25.00
11.850 0.125 -25.00
12.000 0.125 -25.00
12.150 0.125 -25.00
12.300 0.125 -25.00
12.450 0.125 -25.00
12.600 0.125 -25.00
12.750 0.125 -25.00
12.900 0.125 -25.00
13.050 0.125 -25.00
13.200 0.125 -25.00
13.350 0.125 -25.00
13.500 0.125 -25.00
13.650 0.125 -25.00
13.800 0.125 -25.00
13.950 0.125 -25.00
14.100 0.125 -25.00
14.250 0.125 -25.00
14.400 0.125 -25.00
14.550 0.125 -25.00
14.700 0.125 -25.00
14.850 0.125 -25.00
6.000 0.000 -25.00
6.150 0.000 -25.00
6.300 0.000 -25.00
6.450 0.000 -25.00
6.600 0.000 -25.00
6.750 0.000 -25.00
6.900 0.000 -25.00
7.050 0.000 -25.00
7.200 0.000 -25.00
7.350 0.000 -25.00
7.500 0.000 -25.00
7.650 0.000 -25.00
7.800 0.000 -25.00
7.950 0.000 -25.00
8.100 0.000 -20.83
8.250 0.000 -11.63
8.400 0.000 -10.00
8.550 0.000 -12.33
8.700 0.000 -10.00
8.850 0.000 -10.00
9.000 0.000 -23.87
9.150 0.000 -22.52
9.300 0.000 -15.52
9.450 0.000 -25.00
9.600 0.000 -23.51
9.750 0.000 -25.00
9.900 0.000 -25.00
10.050 0.000 -25.00
10.200 0.000 -25.00
10.350 0.000 -10.00
10.500 0.000 -10.00
10.650 0.000 -25.00
10.800 0.000 -20.61
10.950 0.000 -21.75
11.100 0.000 -25.00
11.250 0.000 -25.00
11.400 0.000 -25.00
11.550 0.000 -25.00
11.700 0.000 -25.00
11.850 0.000 -25.00
12.000 0.000 -25.00
12.150 0.000 -25.00
12.300 0.000 -25.00
12.450 0.000 -25.00
12.600 0.000 -25.00
12.750 0.000 -25.00
12.900 0.000 -25.00
13.050 0.000 -25.00
13.200 0.000 -25.00
13.350 0.000 -25.00
13.500 0.000 -25.00
13.650 0.000 -25.00
13.800 0.000 -25.00
13.950 0.000 -25.00
14.100 0.000 -25.00
14.250 0.000 -25.00
14.400 0.000 -25.00
14.550 0.000 -25.00
14.700 0.000 -25.00
14.850 0.000 -25.00
6.000 -0.125 -25.00
6.150 -0.125 -25.00
6.300 -0.125 -25.00
6.450 -0.125 -25.00
6.600 -0.125 -25.00
6.750 -0.125 -25.00
6.900 -0.125 -25.00
7.050 -0.125 -25.00
7.200 -0.125 -25.00
7.350 -0.125 -25.00
7.500 -0.125 -25.00
7.650 -0.125 -25.00
7.800 -0.125 -25.00
7.950 -0.125 -25.00
8.100 -0.125 -25.00
8.250 -0.125 -19.13
8.400 -0.125 -15.52
8.550 -0.125 -15.52
8.700 -0.125 -10.00
8.850 -0.125 -10.42
9.000 -0.125 -16.30
9.150 -0.125 -10.71
9.300 -0.125 -18.49
9.450 -0.125 -25.00
9.600 -0.125 -25.00
9.750 -0.125 -25.00
9.900 -0.125 -25.00
10.050 -0.125 -21.53
10.200 -0.125 -22.45
10.350 -0.125 -10.00
10.500 -0.125 -10.00
10.650 -0.125 -25.00
10.800 -0.125 -23.30
10.950 -0.125 -25.00
11.100 -0.125 -22.88
11.250 -0.125 -21.32
11.400 -0.125 -25.00
11.550 -0.125 -25.00
11.700 -0.125 -25.00
11.850 -0.125 -25.00
12.000 -0.125 -25.00
12.150 -0.125 -25.00
12.300 -0.125 -25.00
12.450 -0.125 -25.00
12.600 -0.125 -25.00
12.750 -0.125 -25.00
12.900 -0.125 -25.00
13.050 -0.125 -25.00
13.200 -0.125 -25.00
13.350 -0.125 -25.00
13.500 -0.125 -25.00
13.650 -0.125 -25.00
13.800 -0.125 -25.00
13.950 -0.125 -25.00
14.100 -0.125 -25.00
14.250 -0.125 -25.00
14.400 -0.125 -25.00
14.550 -0.125 -25.00
14.700 -0.125 -25.00
14.850 -0.125 -25.00
6.000 -0.250 -25.00
6.150 -0.250 -25.00
6.300 -0.250 -25.00
6.450 -0.250 -25.00
6.600 -0.250 -25.00
6.750 -0.250 -25.00
6.900 -0.250 -25.00
7.050 -0.250 -25.00
7.200 -0.250 -25.00
7.350 -0.250 -25.00
7.500 -0.250 -25.00
7.650 -0.250 -25.00
7.800 -0.250 -25.00
7.950 -0.250 -25.00
8.100 -0.250 -25.00
8.250 -0.250 -25.00
8.400 -0.250 -25.00
8.550 -0.250 -23.02
8.700 -0.250 -15.52
8.850 -0.250 -22.17
9.000 -0.250 -16.44
9.150 -0.250 -14.17
9.300 -0.250 -24.65
9.450 -0.250 -21.75
9.600 -0.250 -25.00
9.750 -0.250 -25.00
9.900 -0.250 -23.30
10.050 -0.250 -21.89
10.200 -0.250 -10.00
10.350 -0.250 -25.00
10.500 -0.250 -25.00
10.650 -0.250 -10.00
10.800 -0.250 -25.00
10.950 -0.250 -25.00
11.100 -0.250 -25.00
11.250 -0.250 -25.00
11.400 -0.250 -25.00
11.550 -0.250 -25.00
11.700 -0.250 -25.00
11.850 -0.250 -25.00
12.000 -0.250 -25.00
12.150 -0.250 -25.00
12.300 -0.250 -25.00
12.450 -0.250 -25.00
12.600 -0.250 -25.00
12.750 -0.250 -25.00
12.900 -0.250 -25.00
13.050 -0.250 -25.00
13.200 -0.250 -25.00
13.350 -0.250 -25.00
13.500 -0.250 -25.00
13.650 -0.250 -25.00
13.800 -0.250 -25.00
13.950 -0.250 -25.00
14.100 -0.250 -25.00
14.250 -0.250 -25.00
14.400 -0.250 -25.00
14.550 -0.250 -25.00
14.700 -0.250 -25.00
14.850 -0.250 -25.00
6.000 -0.375 -25.00
6.150 -0.375 -25.00
6.300 -0.375 -25.00
6.450 -0.375 -25.00
6.600 -0.375 -25.00
6.750 -0.375 -25.00
6.900 -0.375 -25.00
7.050 -0.375 -25.00
7.200 -0.375 -25.00
7.350 -0.375 -25.00
7.500 -0.375 -25.00
7.650 -0.375 -25.00
7.800 -0.375 -25.00
7.950 -0.375 -25.00
8.100 -0.375 -25.00
8.250 -0.375 -25.00
8.400 -0.375 -25.00
8.550 -0.375 -22.17
8.700 -0.375 -23.94
8.850 -0.375 -24.65
9.000 -0.375 -22.17
9.150 -0.375 -16.65
9.300 -0.375 -22.67
9.450 -0.375 -21.75
9.600 -0.375 -21.32
9.750 -0.375 -25.00
9.900 -0.375 -25.00
10.050 -0.375 -10.00
10.200 -0.375 -25.00
10.350 -0.375 -25.00
10.500 -0.375 -25.00
10.650 -0.375 -25.00
10.800 -0.375 -10.00
10.950 -0.375 -25.00
11.100 -0.375 -25.00
11.250 -0.375 -25.00
11.400 -0.375 -25.00
11.550 -0.375 -25.00
11.700 -0.375 -25.00
11.850 -0.375 -25.00
12.000 -0.375 -25.00
12.150 -0.375 -25.00
12.300 -0.375 -25.00
12.450 -0.375 -25.00
12.600 -0.375 -25.00
12.750 -0.375 -25.00
12.900 -0.375 -25.00
13.050 -0.375 -25.00
13.200 -0.375 -25.00
13.350 -0.375 -25.00
13.500 -0.375 -25.00
13.650 -0.375 -25.00
13.800 -0.375 -25.00
13.950 -0.375 -25.00
14.100 -0.375 -25.00
14.250 -0.375 -25.00
14.400 -0.375 -25.00
14.550 -0.375 -25.00
14.700 -0.375 -25.00
14.850 -0.375 -25.00
6.000 -0.500 -25.00
6.150 -0.500 -25.00
6.300 -0.500 -25.00
6.450 -0.500 -25.00
6.600 -0.500 -25.00
6.750 -0.500 -25.00
6.900 -0.500 -25.00
7.050 -0.500 -25.00
7.200 -0.500 -25.00
7.350 -0.500 -25.00
7.500 -0.500 -25.00
7.650 -0.500 -25.00
7.800 -0.500 -25.00
7.950 -0.500 -25.00
8.100 -0.500 -25.00
8.250 -0.500 -25.00
8.400 -0.500 -21.75
8.550 -0.500 -22.81
8.700 -0.500 -23.23
8.850 -0.500 -23.94
9.000 -0.500 -24.65
9.150 -0.500 -20.61
9.300 -0.500 -22.81
9.450 -0.500 -25.00
9.600 -0.500 -21.96
9.750 -0.500 -25.00
9.900 -0.500 -10.00
10.050 -0.500 -25.00
10.200 -0.500 -25.00
10.350 -0.500 -25.00
10.500 -0.500 -25.00
10.650 -0.500 -25.00
10.800 -0.500 -25.00
10.950 -0.500 -10.00
11.100 -0.500 -25.00
11.250 -0.500 -25.00
11.400 -0.500 -25.00
11.550 -0.500 -25.00
11.700 -0.500 -25.00
11.850 -0.500 -25.00
12.000 -0.500 -25.00
12.150 -0.500 -25.00
12.300 -0.500 -25.00
12.450 -0.500 -25.00
12.600 -0.500 -25.00
12.750 -0.500 -25.00
12.900 -0.500 -25.00
13.050 -0.500 -25.00
13.200 -0.500 -25.00
13.350 -0.500 -25.00
13.500 -0.500 -25.00
13.650 -0.500 -25.00
13.800 -0.500 -25.00
13.950 -0.500 -25.00
14.100 -0.500 -25.00
14.250 -0.500 -25.00
14.400 -0.500 -25.00
14.550 -0.500 -25.00
14.700 -0.500 -25.00
14.850 -0.500 -25.00
6.000 -0.625 -25.00
6.150 -0.625 -25.00
6.300 -0.625 -25.00
6.450 -0.625 -25.00
6.600 -0.625 -25.00
6.750 -0.625 -25.00
6.900 -0.625 -25.00
7.050 -0.625 -25.00
7.200 -0.625 -25.00
7.350 -0.625 -25.00
7.500 -0.625 -25.00
7.650 -0.625 -25.00
7.800 -0.625 -25.00
7.950 -0.625 -25.00
8.100 -0.625 -25.00
8.250 -0.625 -23.51
8.400 -0.625 -16.51
8.550 -0.625 -21.53
8.700 -0.625 -15.80
8.850 -0.625 -11.49
9.000 -0.625 -20.90
9.150 -0.625 -25.00
9.300 -0.625 -25.00
9.450 -0.625 -25.00
9.600 -0.625 -22.10
9.750 -0.625 -10.00
9.900 -0.625 -25.00
10.050 -0.625 -25.00
10.200 -0.625 -25.00
10.350 -0.625 -25.00
10.500 -0.625 -25.00
10.650 -0.625 -25.00
10.800 -0.625 -25.00
10.950 -0.625 -25.00
11.100 -0.625 -10.00
11.250 -0.625 -25.00
11.400 -0.625 -25.00
11.550 -0.625 -25.00
11.700 -0.625 -25.00
11.850 -0.625 -25.00
12.000 -0.625 -25.00
12.150 -0.625 -25.00
12.300 -0.625 -25.00
12.450 -0.625 -25.00
12.600 -0.625 -25.00
12.750 -0.625 -25.00
12.900 -0.625 -25.00
13.050 -0.625 -25.00
13.200 -0.625 -25.00
13.350 -0.625 -25.00
13.500 -0.625 -25.00
13.650 -0.625 -25.00
13.800 -0.625 -25.00
13.950 -0.625 -25.00
14.100 -0.625 -25.00
14.250 -0.625 -25.00
14.400 -0.625 -25.00
14.550 -0.625 -25.00
14.700 -0.625 -25.00
14.850 -0.625 -25.00
6.000 -0.750 -25.00
6.150 -0.750 -25.00
6.300 -0.750 -25.00
6.450 -0.750 -25.00
6.600 -0.750 -25.00
6.750 -0.750 -25.00
6.900 -0.750 -25.00
7.050 -0.750 -25.00
7.200 -0.750 -25.00
7.350 -0.750 -25.00
7.500 -0.750 -25.00
7.650 -0.750 -25.00
7.800 -0.750 -25.00
7.950 -0.750 -25.00
8.100 -0.750 -25.00
8.250 -0.750 -25.00
8.400 -0.750 -21.11
8.550 -0.750 -21.96
8.700 -0.750 -13.11
8.850 -0.750 -10.00
9.000 -0.750 -11.13
9.150 -0.750 -21.89
9.300 -0.750 -21.53
9.450 -0.750 -25.00
9.600 -0.750 -10.00
9.750 -0.750 -25.00
9.900 -0.750 -25.00
10.050 -0.750 -25.00
10.200 -0.750 -25.00
10.350 -0.750 -25.00
10.500 -0.750 -25.00
10.650 -0.750 -25.00
10.800 -0.750 -25.00
10.950 -0.750 -25.00
11.100 -0.750 -25.00
11.250 -0.750 -10.00
11.400 -0.750 -25.00
11.550 -0.750 -25.00
11.700 -0.750 -25.00
11.850 -0.750 -25.00
12.000 -0.750 -25.00
12.150 -0.750 -25.00
12.300 -0.750 -25.00
12.450 -0.750 -25.00
12.600 -0.750 -25.00
12.750 -0.750 -25.00
12.900 -0.750 -25.00
13.050 -0.750 -25.00
13.200 -0.750 -25.00
13.350 -0.750 -25.00
13.500 -0.750 -25.00
13.650 -0.750 -25.00
13.800 -0.750 -25.00
13.950 -0.750 -25.00
14.100 -0.750 -25.00
14.250 -0.750 -25.00
14.400 -0.750 -25.00
14.550 -0.750 -25.00
14.700 -0.750 -25.00
14.850 -0.750 -25.00
6.000 -0.875 -25.00
6.150 -0.875 -25.00
6.300 -0.875 -25.00
6.450 -0.875 -25.00
6.600 -0.875 -25.00
6.750 -0.875 -25.00
6.900 -0.875 -25.00
7.050 -0.875 -25.00
7.200 -0.875 -25.00
7.350 -0.875 -25.00
7.500 -0.875 -25.00
7.650 -0.875 -25.00
7.800 -0.875 -25.00
7.950 -0.875 -25.00
8.100 -0.875 -25.00
8.250 -0.875 -25.00
8.400 -0.875 -25.00
8.550 -0.875 -25.00
8.700 -0.875 -19.13
8.850 -0.875 -11.34
9.000 -0.875 -22.24
9.150 -0.875 -23.80
9.300 -0.875 -22.59
9.450 -0.875 -10.00
9.600 -0.875 -25.00
9.750 -0.875 -25.00
9.900 -0.875 -25.00
10.050 -0.875 -25.00
10.200 -0.875 -25.00
10.350 -0.875 -25.00
10.500 -0.875 -25.00
10.650 -0.875 -25.00
10.800 -0.875 -25.00
10.950 -0.875 -25.00
11.100 -0.875 -25.00
11.250 -0.875 -25.00
11.400 -0.875 -10.00
11.550 -0.875 -25.00
11.700 -0.875 -25.00
11.850 -0.875 -25.00
12.000 -0.875 -25.00
12.150 -0.875 -25.00
12.300 -0.875 -25.00
12.450 -0.875 -25.00
12.600 -0.875 -25.00
12.750 -0.875 -25.00
12.900 -0.875 -25.00
13.050 -0.875 -25.00
13.200 -0.875 -25.00
13.350 -0.875 -25.00
13.500 -0.875 -25.00
13.650 -0.875 -25.00
13.800 -0.875 -25.00
13.950 -0.875 -25.00
14.100 -0.875 -25.00
14.250 -0.875 -25.00
14.400 -0.875 -25.00
14.550 -0.875 -25.00
14.700 -0.875 -25.00
14.850 -0.875 -25.00
6.000 -1.000 -25.00
6.150 -1.000 -25.00
6.300 -1.000 -25.00
6.450 -1.000 -25.00
6.600 -1.000 -25.00
6.750 -1.000 -25.00
6.900 -1.000 -25.00
7.050 -1.000 -25.00
7.200 -1.000 -25.00
7.350 -1.000 -25.00
7.500 -1.000 -25.00
7.650 -1.000 -25.00
7.800 -1.000 -25.00
7.950 -1.000 -25.00
8.100 -1.000 -25.00
8.250 -1.000 -25.00
8.400 -1.000 -20.33
8.550 -1.000 -15.59
8.700 -1.000 -17.08
8.850 -1.000 -17.57
9.000 -1.000 -17.78
9.150 -1.000 -16.51
9.300 -1.000 -10.00
9.450 -1.000 -25.00
9.600 -1.000 -25.00
9.750 -1.000 -25.00
9.900 -1.000 -25.00
10.050 -1.000 -25.00
10.200 -1.000 -25.00
10.350 -1.000 -25.00
10.500 -1.000 -25.00
10.650 -1.000 -25.00
10.800 -1.000 -25.00
10.950 -1.000 -25.00
11.100 -1.000 -25.00
11.250 -1.000 -25.00
11.400 -1.000 -25.00
11.550 -1.000 -10.00
11.700 -1.000 -25.00
11.850 -1.000 -25.00
12.000 -1.000 -25.00
12.150 -1.000 -25.00
12.300 -1.000 -25.00
12.450 -1.000 -25.00
12.600 -1.000 -25.00
12.750 -1.000 -25.00
12.900 -1.000 -25.00
13.050 -1.000 -25.00
13.200 -1.000 -25.00
13.350 -1.000 -25.00
13.500 -1.000 -25.00
13.650 -1.000 -25.00
13.800 -1.000 -25.00
13.950 -1.000 -25.00
14.100 -1.000 -25.00
14.250 -1.000 -25.00
14.400 -1.000 -25.00
14.550 -1.000 -25.00
14.700 -1.000 -25.00
14.850 -1.000 -25.00
6.000 -1.125 -25.00
6.150 -1.125 -25.00
6.300 -1.125 -25.00
6.450 -1.125 -25.00
6.600 -1.125 -25.00
6.750 -1.125 -25.00
6.900 -1.125 -25.00
7.050 -1.125 -25.00
7.200 -1.125 -25.00
7.350 -1.125 -25.00
7.500 -1.125 -25.00
7.650 -1.125 -25.00
7.800 -1.125 -25.00
7.950 -1.125 -25.00
8.100 -1.125 -25.00
8.250 -1.125 -25.00
8.400 -1.125 -21.89
8.550 -1.125 -14.81
8.700 -1.125 -14.39
8.850 -1.125 -17.00
9.000 -1.125 -19.06
9.150 -1.125 -10.00
9.300 -1.125 -25.00
9.450 -1.125 -25.00
9.600 -1.125 -25.00
9.750 -1.125 -25.00
9.900 -1.125 -25.00
10.050 -1.125 -25.00
10.200 -1.125 -25.00
10.350 -1.125 -25.00
10.500 -1.125 -25.00
10.650 -1.125 -25.00
10.800 -1.125 -25.00
10.950 -1.125 -25.00
11.100 -1.125 -25.00
11.250 -1.125 -25.00
11.400 -1.125 -25.00
11.550 -1.125 -25.00
11.700 -1.125 -10.00
11.850 -1.125 -25.00
12.000 -1.125 -25.00
12.150 -1.125 -25.00
12.300 -1.125 -25.00
12.450 -1.125 -25.00
12.600 -1.125 -25.00
12.750 -1.125 -25.00
12.900 -1.125 -25.00
13.050 -1.125 -25.00
13.200 -1.125 -25.00
13.350 -1.125 -25.00
13.500 -1.125 -25.00
13.650 -1.125 -25.00
13.800 -1.125 -25.00
13.950 -1.125 -25.00
14.100 -1.125 -25.00
14.250 -1.125 -25.00
14.400 -1.125 -25.00
14.550 -1.125 -25.00
14.700 -1.125 -25.00
14.850 -1.125 -25.00
6.000 -1.250 -25.00
6.150 -1.250 -25.00
6.300 -1.250 -25.00
6.450 -1.250 -25.00
6.600 -1.250 -25.00
6.750 -1.250 -25.00
6.900 -1.250 -25.00
7.050 -1.250 -25.00
7.200 -1.250 -25.00
7.350 -1.250 -25.00
7.500 -1.250 -25.00
7.650 -1.250 -25.00
7.800 -1.250 -25.00
7.950 -1.250 -25.00
8.100 -1.250 -25.00
8.250 -1.250 -25.00
8.400 -1.250 -25.00
8.550 -1.250 -19.83
8.700 -1.250 -18.70
8.850 -1.250 -18.42
9.000 -1.250 -10.00
9.150 -1.250 -22.81
9.300 -1.250 -25.00
9.450 -1.250 -25.00
9.600 -1.250 -25.00
9.750 -1.250 -25.00
9.900 -1.250 -25.00
10.050 -1.250 -25.00
10.200 -1.250 -25.00
10.350 -1.250 -25.00
10.500 -1.250 -25.00
10.650 -1.250 -25.00
10.800 -1.250 -25.00
10.950 -1.250 -25.00
11.100 -1.250 -25.00
11.250 -1.250 -25.00
11.400 -1.250 -25.00
11.550 -1.250 -25.00
11.700 -1.250 -25.00
11.850 -1.250 -10.00
12.000 -1.250 -25.00
12.150 -1.250 -25.00
12.300 -1.250 -25.00
12.450 -1.250 -25.00
12.600 -1.250 -25.00
12.750 -1.250 -25.00
12.900 -1.250 -25.00
13.050 -1.250 -25.00
13.200 -1.250 -25.00
13.350 -1.250 -25.00
13.500 -1.250 -25.00
13.650 -1.250 -25.00
13.800 -1.250 -25.00
13.950 -1.250 -25.00
14.100 -1.250 -25.00
14.250 -1.250 -25.00
14.400 -1.250 -25.00
14.550 -1.250 -25.00
14.700 -1.250 -25.00
14.850 -1.250 -25.00
6.000 -1.375 -25.00
6.150 -1.375 -25.00
6.300 -1.375 -25.00
6.450 -1.375 -25.00
6.600 -1.375 -25.00
6.750 -1.375 -25.00
6.900 -1.375 -25.00
7.050 -1.375 -25.00
7.200 -1.375 -25.00
7.350 -1.375 -25.00
7.500 -1.375 -25.00
7.650 -1.375 -25.00
7.800 -1.375 -25.00
7.950 -1.375 -25.00
8.100 -1.375 -25.00
8.250 -1.375 -25.00
8.400 -1.375 -25.00
8.550 -1.375 -25.00
8.700 -1.375 -25.00
8.850 -1.375 -10.00
9.000 -1.375 -21.11
9.150 -1.375 -25.00
9.300 -1.375 -25.00
9.450 -1.375 -25.00
9.600 -1.375 -25.00
9.750 -1.375 -25.00
9.900 -1.375 -25.00
10.050 -1.375 -25.00
10.200 -1.375 -25.00
10.350 -1.375 -25.00
10.500 -1.375 -25.00
10.650 -1.375 -25.00
10.800 -1.375 -25.00
10.950 -1.375 -25.00
11.100 -1.375 -25.00
11.250 -1.375 -25.00
11.400 -1.375 -25.00
11.550 -1.375 -25.00
11.700 -1.375 -25.00
11.850 -1.375 -25.00
12.000 -1.375 -10.00
12.150 -1.375 -25.00
12.300 -1.375 -25.00
12.450 -1.375 -25.00
12.600 -1.375 -25.00
12.750 -1.375 -25.00
12.900 -1.375 -25.00
13.050 -1.375 -25.00
13.200 -1.375 -25.00
13.350 -1.375 -25.00
13.500 -1.375 -25.00
13.650 -1.375 -25.00
13.800 -1.375 -25.00
13.950 -1.375 -25.00
14.100 -1.375 -25.00
14.250 -1.375 -25.00
14.400 -1.375 -25.00
14.550 -1.375 -25.00
14.700 -1.375 -25.00
14.850 -1.375 -25.00
6.000 -1.500 -25.00
6.150 -1.500 -25.00
6.300 -1.500 -25.00
6.450 -1.500 -25.00
6.600 -1.500 -25.00
6.750 -1.500 -25.00
6.900 -1.500 -25.00
7.050 -1.500 -25.00
7.200 -1.500 -25.00
7.350 -1.500 -25.00
7.500 -1.500 -25.00
7.650 -1.500 -25.00
7.800 -1.500 -25.00
7.950 -1.500 -25.00
8.100 -1.500 -25.00
8.250 -1.500 -25.00
8.400 -1.500 -25.00
8.550 -1.500 -25.00
8.700 -1.500 -10.00
8.850 -1.500 -25.00
9.000 -1.500 -25.00
9.150 -1.500 -25.00
9.300 -1.500 -25.00
9.450 -1.500 -25.00
9.600 -1.500 -25.00
9.750 -1.500 -25.00
9.900 -1.500 -25.00
10.050 -1.500 -25.00
10.200 -1.500 -25.00
10.350 -1.500 -25.00
10.500 -1.500 -25.00
10.650 -1.500 -25.00
10.800 -1.500 -25.00
10.950 -1.500 -25.00
11.100 -1.500 -25.00
11.250 -1.500 -25.00
11.400 -1.500 -25.00
11.550 -1.500 -25.00
11.700 -1.500 -25.00
11.850 -1.500 -25.00
12.000 -1.500 -25.00
12.150 -1.500 -10.00
12.300 -1.500 -25.00
12.450 -1.500 -25.00
12.600 -1.500 -25.00
12.750 -1.500 -25.00
12.900 -1.500 -25.00
13.050 -1.500 -25.00
13.200 -1.500 -25.00
13.350 -1.500 -25.00
13.500 -1.500 -25.00
13.650 -1.500 -25.00
13.800 -1.500 -25.00
13.950 -1.500 -25.00
14.100 -1.500 -25.00
14.250 -1.500 -25.00
14.400 -1.500 -25.00
14.550 -1.500 -25.00
14.700 -1.500 -25.00
14.850 -1.500 -25.00
6.000 -1.625 -25.00
6.150 -1.625 -25.00
6.300 -1.625 -25.00
6.450 -1.625 -25.00
6.600 -1.625 -25.00
6.750 -1.625 -25.00
6.900 -1.625 -25.00
7.050 -1.625 -25.00
7.200 -1.625 -25.00
7.350 -1.625 -25.00
7.500 -1.625 -25.00
7.650 -1.625 -25.00
7.800 -1.625 -25.00
7.950 -1.625 -25.00
8.100 -1.625 -25.00
8.250 -1.625 -25.00
8.400 -1.625 -25.00
8.550 -1.625 -10.00
8.700 -1.625 -25.00
8.850 -1.625 -25.00
9.000 -1.625 -25.00
9.150 -1.625 -25.00
9.300 -1.625 -25.00
9.450 -1.625 -25.00
9.600 -1.625 -25.00
9.750 -1.625 -25.00
9.900 -1.625 -25.00
10.050 -1.625 -25.00
10.200 -1.625 -25.00
10.350 -1.625 -25.00
10.500 -1.625 -25.00
10.650 -1.625 -25.00
10.800 -1.625 -25.00
10.950 -1.625 -25.00
11.100 -1.625 -25.00
11.250 -1.625 -25.00
11.400 -1.625 -25.00
11.550 -1.625 -25.00
11.700 -1.625 -25.00
11.850 -1.625 -25.00
12.000 -1.625 -25.00
12.150 -1.625 -25.00
12.300 -1.625 -10.00
12.450 -1.625 -25.00
12.600 -1.625 -25.00
12.750 -1.625 -25.00
12.900 -1.625 -25.00
13.050 -1.625 -25.00
13.200 -1.625 -25.00
13.350 -1.625 -25.00
13.500 -1.625 -25.00
13.650 -1.625 -25.00
13.800 -1.625 -25.00
13.950 -1.625 -25.00
14.100 -1.625 -25.00
14.250 -1.625 -25.00
14.400 -1.625 -25.00
14.550 -1.625 -25.00
14.700 -1.625 -25.00
14.850 -1.625 -25.00
6.000 -1.750 -25.00
6.150 -1.750 -25.00
6.300 -1.750 -25.00
6.450 -1.750 -25.00
6.600 -1.750 -25.00
6.750 -1.750 -25.00
6.900 -1.750 -25.00
7.050 -1.750 -25.00
7.200 -1.750 -25.00
7.350 -1.750 -25.00
7.500 -1.750 -25.00
7.650 -1.750 -25.00
7.800 -1.750 -25.00
7.950 -1.750 -25.00
8.100 -1.750 -25.00
8.250 -1.750 -25.00
8.400 -1.750 -10.00
8.550 -1.750 -25.00
8.700 -1.750 -25.00
8.850 -1.750 -25.00
9.000 -1.750 -25.00
9.150 -1.750 -25.00
9.300 -1.750 -25.00
9.450 -1.750 -25.00
9.600 -1.750 -25.00
9.750 -1.750 -25.00
9.900 -1.750 -25.00
10.050 -1.750 -25.00
10.200 -1.750 -25.00
10.350 -1.750 -25.00
10.500 -1.750 -25.00
10.650 -1.750 -25.00
10.800 -1.750 -25.00
10.950 -1.750 -25.00
11.100 -1.750 -25.00
11.250 -1.750 -25.00
11.400 -1.750 -25.00
11.550 -1.750 -25.00
11.700 -1.750 -25.00
11.850 -1.750 -25.00
12.000 -1.750 -25.00
12.150 -1.750 -25.00
12.300 -1.750 -25.00
12.450 -1.750 -10.00
12.600 -1.750 -25.00
12.750 -1.750 -25.00
12.900 -1.750 -25.00
13.050 -1.750 -25.00
13.200 -1.750 -25.00
13.350 -1.750 -25.00
13.500 -1.750 -25.00
13.650 -1.750 -25.00
13.800 -1.750 -25.00
13.950 -1.750 -25.00
14.100 -1.750 -25.00
14.250 -1.750 -25.00
14.400 -1.750 -25.00
14.550 -1.750 -25.00
14.700 -1.750 -25.00
14.850 -1.750 -25.00
6.000 -1.875 -25.00
6.150 -1.875 -25.00
6.300 -1.875 -25.00
6.450 -1.875 -25.00
6.600 -1.875 -25.00
6.750 -1.875 -25.00
6.900 -1.875 -25.00
7.050 -1.875 -25.00
7.200 -1.875 -25.00
7.350 -1.875 -25.00
7.500 -1.875 -25.00
7.650 -1.875 -25.00
7.800 -1.875 -25.00
7.950 -1.875 -25.00
8.100 -1.875 -25.00
8.250 -1.875 -10.00
8.400 -1.875 -25.00
8.550 -1.875 -25.00
8.700 -1.875 -25.00
8.850 -1.875 -25.00
9.000 -1.875 -25.00
9.150 -1.875 -25.00
9.300 -1.875 -25.00
9.450 -1.875 -25.00
9.600 -1.875 -25.00
9.750 -1.875 -25.00
9.900 -1.875 -25.00
10.050 -1.875 -25.00
10.200 -1.875 -25.00
10.350 -1.875 -25.00
10.500 -1.875 -25.00
10.650 -1.875 -25.00
10.800 -1.875 -25.00
10.950 -1.875 -25.00
11.100 -1.875 -25.00
11.250 -1.875 -25.00
11.400 -1.875 -25.00
11.550 -1.875 -25.00
11.700 -1.875 -25.00
11.850 -1.875 -25.00
12.000 -1.875 -25.00
12.150 -1.875 -25.00
12.300 -1.875 -25.00
12.450 -1.875 -25.00
12.600 -1.875 -10.00
12.750 -1.875 -25.00
12.900 -1.875 -25.00
13.050 -1.875 -25.00
13.200 -1.875 -25.00
13.350 -1.875 -25.00
13.500 -1.875 -25.00
13.650 -1.875 -25.00
13.800 -1.875 -25.00
13.950 -1.875 -25.00
14.100 -1.875 -25.00
14.250 -1.875 -25.00
14.400 -1.875 -25.00
14.550 -1.875 -25.00
14.700 -1.875 -25.00
14.850 -1.875 -25.00
6.000 -2.000 -25.00
6.150 -2.000 -25.00
6.300 -2.000 -25.00
6.450 -2.000 -25.00
6.600 -2.000 -25.00
6.750 -2.000 -25.00
6.900 -2.000 -25.00
7.050 -2.000 -25.00
7.200 -2.000 -25.00
7.350 -2.000 -25.00
7.500 -2.000 -25.00
7.650 -2.000 -25.00
7.800 -2.000 -25.00
7.950 -2.000 -25.00
8.100 -2.000 -10.00
8.250 -2.000 -25.00
8.400 -2.000 -25.00
8.550 -2.000 -25.00
8.700 -2.000 -25.00
8.850 -2.000 -25.00
9.000 -2.000 -25.00
9.150 -2.000 -25.00
9.300 -2.000 -25.00
9.450 -2.000 -25.00
9.600 -2.000 -25.00
9.750 -2.000 -25.00
9.900 -2.000 -25.00
10.050 -2.000 -25.00
10.200 -2.000 -25.00
10.350 -2.000 -25.00
10.500 -2.000 -25.00
10.650 -2.000 -25.00
10.800 -2.000 -25.00
10.950 -2.000 -25.00
11.100 -2.000 -25.00
11.250 -2.000 -25.00
11.400 -2.000 -25.00
11.550 -2.000 -25.00
11.700 -2.000 -25.00
11.850 -2.000 -25.00
12.000 -2.000 -25.00
12.150 -2.000 -25.00
12.300 -2.000 -25.00
12.450 -2.000 -25.00
12.600 -2.000 -25.00
12.750 -2.000 -10.00
12.900 -2.000 -25.00
13.050 -2.000 -25.00
13.200 -2.000 -25.00
13.350 -2.000 -25.00
13.500 -2.000 -25.00
13.650 -2.000 -25.00
13.800 -2.000 -25.00
13.950 -2.000 -25.00
14.100 -2.000 -25.00
14.250 -2.000 -25.00
14.400 -2.000 -25.00
14.550 -2.000 -25.00
14.700 -2.000 -25.00
14.850 -2.000 -25.00
6.000 -2.125 -25.00
6.150 -2.125 -25.00
6.300 -2.125 -25.00
6.450 -2.125 -25.00
6.600 -2.125 -25.00
6.750 -2.125 -25.00
6.900 -2.125 -25.00
7.050 -2.125 -25.00
7.200 -2.125 -25.00
7.350 -2.125 -25.00
7.500 -2.125 -25.00
7.650 -2.125 -25.00
7.800 -2.125 -25.00
7.950 -2.125 -10.00
8.100 -2.125 -25.00
8.250 -2.125 -25.00
8.400 -2.125 -25.00
8.550 -2.125 -25.00
8.700 -2.125 -25.00
8.850 -2.125 -25.00
9.000 -2.125 -25.00
9.150 -2.125 -25.00
9.300 -2.125 -25.00
9.450 -2.125 -25.00
9.600 -2.125 -25.00
9.750 -2.125 -25.00
9.900 -2.125 -25.00
10.050 -2.125 -25.00
10.200 -2.125 -25.00
10.350 -2.125 -25.00
10.500 -2.125 -25.00
10.650 -2.125 -25.00
10.800 -2.125 -25.00
10.950 -2.125 -25.00
11.100 -2.125 -25.00
11.250 -2.125 -25.00
11.400 -2.125 -25.00
11.550 -2.125 -25.00
11.700 -2.125 -25.00
11.850 -2.125 -25.00
12.000 -2.125 -25.00
12.150 -2.125 -25.00
12.300 -2.125 -25.00
12.450 -2.125 -25.00
12.600 -2.125 -25.00
12.750 -2.125 -25.00
12.900 -2.125 -10.00
13.050 -2.125 -25.00
13.200 -2.125 -25.00
13.350 -2.125 -25.00
13.500 -2.125 -25.00
13.650 -2.125 -25.00
13.800 -2.125 -25.00
13.950 -2.125 -25.00
14.100 -2.125 -25.00
14.250 -2.125 -25.00
14.400 -2.125 -25.00
14.550 -2.125 -25.00
14.700 -2.125 -25.00
14.850 -2.125 -25.00
6.000 -2.250 -25.00
6.150 -2.250 -25.00
6.300 -2.250 -25.00
6.450 -2.250 -25.00
6.600 -2.250 -25.00
6.750 -2.250 -25.00
6.900 -2.250 -25.00
7.050 -2.250 -25.00
7.200 -2.250 -25.00
7.350 -2.250 -25.00
7.500 -2.250 -25.00
7.650 -2.250 -25.00
7.800 -2.250 -10.00
7.950 -2.250 -25.00
8.100 -2.250 -25.00
8.250 -2.250 -25.00
8.400 -2.250 -25.00
8.550 -2.250 -25.00
8.700 -2.250 -25.00
8.850 -2.250 -25.00
9.000 -2.250 -25.00
9.150 -2.250 -25.00
9.300 -2.250 -25.00
9.450 -2.250 -25.00
9.600 -2.250 -25.00
9.750 -2.250 -25.00
9.900 -2.250 -25.00
10.050 -2.250 -25.00
10.200 -2.250 -25.00
10.350 -2.250 -25.00
10.500 -2.250 -25.00
10.650 -2.250 -25.00
10.800 -2.250 -25.00
10.950 -2.250 -25.00
11.100 -2.250 -25.00
11.250 -2.250 -25.00
11.400 -2.250 -25.00
11.550 -2.250 -25.00
11.700 -2.250 -25.00
11.850 -2.250 -25.00
12.000 -2.250 -25.00
12.150 -2.250 -25.00
12.300 -2.250 -25.00
12.450 -2.250 -25.00
12.600 -2.250 -25.00
12.750 -2.250 -25.00
12.900 -2.250 -25.00
13.050 -2.250 -10.00
13.200 -2.250 -25.00
13.350 -2.250 -25.00
13.500 -2.250 -25.00
13.650 -2.250 -25.00
13.800 -2.250 -25.00
13.950 -2.250 -25.00
14.100 -2.250 -25.00
14.250 -2.250 -25.00
14.400 -2.250 -25.00
14.550 -2.250 -25.00
14.700 -2.250 -25.00
14.850 -2.250 -25.00
6.000 -2.375 -25.00
6.150 -2.375 -25.00
6.300 -2.375 -25.00
6.450 -2.375 -25.00
6.600 -2.375 -25.00
6.750 -2.375 -25.00
6.900 -2.375 -25.00
7.050 -2.375 -25.00
7.200 -2.375 -25.00
7.350 -2.375 -25.00
7.500 -2.375 -25.00
7.650 -2.375 -10.00
7.800 -2.375 -25.00
7.950 -2.375 -25.00
8.100 -2.375 -25.00
8.250 -2.375 -25.00
8.400 -2.375 -25.00
8.550 -2.375 -25.00
8.700 -2.375 -25.00
8.850 -2.375 -25.00
9.000 -2.375 -25.00
9.150 -2.375 -25.00
9.300 -2.375 -25.00
9.450 -2.375 -25.00
9.600 -2.375 -25.00
9.750 -2.375 -25.00
9.900 -2.375 -25.00
10.050 -2.375 -25.00
10.200 -2.375 -25.00
10.350 -2.375 -25.00
10.500 -2.375 -25.00
10.650 -2.375 -25.00
10.800 -2.375 -25.00
10.950 -2.375 -25.00
11.100 -2.375 -25.00
11.250 -2.375 -25.00
11.400 -2.375 -25.00
11.550 -2.375 -25.00
11.700 -2.375 -25.00
11.850 -2.375 -25.00
12.000 -2.375 -25.00
12.150 -2.375 -25.00
12.300 -2.375 -25.00
12.450 -2.375 -25.00
12.600 -2.375 -25.00
12.750 -2.375 -25.00
12.900 -2.375 -25.00
13.050 -2.375 -25.00
13.200 -2.375 -10.00
13.350 -2.375 -25.00
13.500 -2.375 -25.00
13.650 -2.375 -25.00
13.800 -2.375 -25.00
13.950 -2.375 -25.00
14.100 -2.375 -25.00
14.250 -2.375 -25.00
14.400 -2.375 -25.00
14.550 -2.375 -25.00
14.700 -2.375 -25.00
14.850 -2.375 -25.00
6.000 -2.500 -25.00
6.150 -2.500 -25.00
6.300 -2.500 -25.00
6.450 -2.500 -25.00
6.600 -2.500 -25.00
6.750 -2.500 -25.00
6.900 -2.500 -25.00
7.050 -2.500 -25.00
7.200 -2.500 -25.00
7.350 -2.500 -25.00
7.500 -2.500 -10.00
7.650 -2.500 -25.00
7.800 -2.500 -25.00
7.950 -2.500 -25.00
8.100 -2.500 -25.00
8.250 -2.500 -25.00
8.400 -2.500 -25.00
8.550 -2.500 -25.00
8.700 -2.500 -25.00
8.850 -2.500 -25.00
9.000 -2.500 -25.00
9.150 -2.500 -25.00
9.300 -2.500 -25.00
9.450 -2.500 -25.00
9.600 -2.500 -25.00
9.750 -2.500 -25.00
9.900 -2.500 -25.00
10.050 -2.500 -25.00
10.200 -2.500 -25.00
10.350 -2.500 -25.00
10.500 -2.500 -25.00
10.650 -2.500 -25.00
10.800 -2.500 -25.00
10.950 -2.500 -25.00
11.100 -2.500 -25.00
11.250 -2.500 -25.00
11.400 -2.500 -25.00
11.550 -2.500 -25.00
11.700 -2.500 -25.00
11.850 -2.500 -25.00
12.000 -2.500 -25.00
12.150 -2.500 -25.00
12.300 -2.500 -25.00
12.450 -2.500 -25.00
12.600 -2.500 -25.00
12.750 -2.500 -25.00
12.900 -2.500 -25.00
13.050 -2.500 -25.00
13.200 -2.500 -25.00
13.350 -2.500 -10.00
13.500 -2.500 -25.00
13.650 -2.500 -25.00
13.800 -2.500 -25.00
13.950 -2.500 -25.00
14.100 -2.500 -25.00
14.250 -2.500 -25.00
14.400 -2.500 -25.00
14.550 -2.500 -25.00
14.700 -2.500 -25.00
14.850 -2.500 -25.00
6.000 -2.625 -25.00
6.150 -2.625 -25.00
6.300 -2.625 -25.00
6.450 -2.625 -25.00
6.600 -2.625 -25.00
6.750 -2.625 -25.00
6.900 -2.625 -25.00
7.050 -2.625 -25.00
7.200 -2.625 -25.00
7.350 -2.625 -10.00
7.500 -2.625 -25.00
7.650 -2.625 -25.00
7.800 -2.625 -25.00
7.950 -2.625 -25.00
8.100 -2.625 -25.00
8.250 -2.625 -25.00
8.400 -2.625 -25.00
8.550 -2.625 -25.00
8.700 -2.625 -25.00
8.850 -2.625 -25.00
9.000 -2.625 -25.00
9.150 -2.625 -25.00
9.300 -2.625 -25.00
9.450 -2.625 -25.00
9.600 -2.625 -25.00
9.750 -2.625 -25.00
9.900 -2.625 -25.00
10.050 -2.625 -25.00
10.200 -2.625 -25.00
10.350 -2.625 -25.00
10.500 -2.625 -25.00
10.650 -2.625 -25.00
10.800 -2.625 -25.00
10.950 -2.625 -25.00
11.100 -2.625 -25.00
11.250 -2.625 -25.00
11.400 -2.625 -25.00
11.550 -2.625 -25.00
11.700 -2.625 -25.00
11.850 -2.625 -25.00
12.000 -2.625 -25.00
12.150 -2.625 -25.00
12.300 -2.625 -25.00
12.450 -2.625 -25.00
12.600 -2.625 -25.00
12.750 -2.625 -25.00
12.900 -2.625 -25.00
13.050 -2.625 -25.00
13.200 -2.625 -25.00
13.350 -2.625 -25.00
13.500 -2.625 -10.00
13.650 -2.625 -25.00
13.800 -2.625 -25.00
13.950 -2.625 -25.00
14.100 -2.625 -25.00
14.250 -2.625 -25.00
14.400 -2.625 -25.00
14.550 -2.625 -25.00
14.700 -2.625 -25.00
14.850 -2.625 -25.00
6.000 -2.750 -25.00
6.150 -2.750 -25.00
6.300 -2.750 -25.00
6.450 -2.750 -25.00
6.600 -2.750 -25.00
6.750 -2.750 -25.00
6.900 -2.750 -25.00
7.050 -2.750 -25.00
7.200 -2.750 -10.00
7.350 -2.750 -25.00
7.500 -2.750 -25.00
7.650 -2.750 -25.00
7.800 -2.750 -25.00
7.950 -2.750 -25.00
8.100 -2.750 -25.00
8.250 -2.750 -25.00
8.400 -2.750 -25.00
8.550 -2.750 -25.00
8.700 -2.750 -25.00
8.850 -2.750 -25.00
9.000 -2.750 -25.00
9.150 -2.750 -25.00
9.300 -2.750 -25.00
9.450 -2.750 -25.00
9.600 -2.750 -25.00
9.750 -2.750 -25.00
9.900 -2.750 -25.00
10.050 -2.750 -25.00
10.200 -2.750 -25.00
10.350 -2.750 -25.00
10.500 -2.750 -25.00
10.650 -2.750 -25.00
10.800 -2.750 -25.00
10.950 -2.750 -25.00
11.100 -2.750 -25.00
11.250 -2.750 -25.00
11.400 -2.750 -25.00
11.550 -2.750 -25.00
11.700 -2.750 -25.00
11.850 -2.750 -25.00
12.000 -2.750 -25.00
12.150 -2.750 -25.00
12.300 -2.750 -25.00
12.450 -2.750 -25.00
12.600 -2.750 -25.00
12.750 -2.750 -25.00
12.900 -2.750 -25.00
13.050 -2.750 -25.00
13.200 -2.750 -25.00
13.350 -2.750 -25.00
13.500 -2.750 -25.00
13.650 -2.750 -10.00
13.800 -2.750 -25.00
13.950 -2.750 -25.00
14.100 -2.750 -25.00
14.250 -2.750 -25.00
14.400 -2.750 -25.00
14.550 -2.750 -25.00
14.700 -2.750 -25.00
14.850 -2.750 -25.00
6.000 -2.875 -25.00
6.150 -2.875 -25.00
6.300 -2.875 -25.00
6.450 -2.875 -25.00
6.600 -2.875 -25.00
6.750 -2.875 -25.00
6.900 -2.875 -25.00
7.050 -2.875 -10.00
7.200 -2.875 -25.00
7.350 -2.875 -25.00
7.500 -2.875 -25.00
7.650 -2.875 -25.00
7.800 -2.875 -25.00
7.950 -2.875 -25.00
8.100 -2.875 -25.00
8.250 -2.875 -25.00
8.400 -2.875 -25.00
8.550 -2.875 -25.00
8.700 -2.875 -25.00
8.850 -2.875 -25.00
9.000 -2.875 -25.00
9.150 -2.875 -25.00
9.300 -2.875 -25.00
9.450 -2.875 -25.00
9.600 -2.875 -25.00
9.750 -2.875 -25.00
9.900 -2.875 -25.00
10.050 -2.875 -25.00
10.200 -2.875 -25.00
10.350 -2.875 -25.00
10.500 -2.875 -25.00
10.650 -2.875 -25.00
10.800 -2.875 -25.00
10.950 -2.875 -25.00
11.100 -2.875 -25.00
11.250 -2.875 -25.00
11.400 -2.875 -25.00
11.550 -2.875 -25.00
11.700 -2.875 -25.00
11.850 -2.875 -25.00
12.000 -2.875 -25.00
12.150 -2.875 -25.00
12.300 -2.875 -25.00
12.450 -2.875 -25.00
12.600 -2.875 -25.00
12.750 -2.875 -25.00
12.900 -2.875 -25.00
13.050 -2.875 -25.00
13.200 -2.875 -25.00
13.350 -2.875 -25.00
13.500 -2.875 -25.00
13.650 -2.875 -25.00
13.800 -2.875 -10.00
13.950 -2.875 -25.00
14.100 -2.875 -25.00
14.250 -2.875 -25.00
14.400 -2.875 -25.00
14.550 -2.875 -25.00
14.700 -2.875 -25.00
14.850 -2.875 -25.00
6.000 -3.000 -25.00
6.150 -3.000 -25.00
6.300 -3.000 -25.00
6.450 -3.000 -25.00
6.600 -3.000 -25.00
6.750 -3.000 -25.00
6.900 -3.000 -10.00
7.050 -3.000 -25.00
7.200 -3.000 -25.00
7.350 -3.000 -25.00
7.500 -3.000 -25.00
7.650 -3.000 -25.00
7.800 -3.000 -25.00
7.950 -3.000 -25.00
8.100 -3.000 -25.00
8.250 -3.000 -25.00
8.400 -3.000 -25.00
8.550 -3.000 -25.00
8.700 -3.000 -25.00
8.850 -3.000 -25.00
9.000 -3.000 -25.00
9.150 -3.000 -25.00
9.300 -3.000 -25.00
9.450 -3.000 -25.00
9.600 -3.000 -25.00
9.750 -3.000 -25.00
9.900 -3.000 -25.00
10.050 -3.000 -25.00
10.200 -3.000 -25.00
10.350 -3.000 -25.00
10.500 -3.000 -25.00
10.650 -3.000 -25.00
10.800 -3.000 -25.00
10.950 -3.000 -25.00
11.100 -3.000 -25.00
11.250 -3.000 -25.00
11.400 -3.000 -25.00
11.550 -3.000 -25.00
11.700 -3.000 -25.00
11.850 -3.000 -25.00
12.000 -3.000 -25.00
12.150 -3.000 -25.00
12.300 -3.000 -25.00
12.450 -3.000 -25.00
12.600 -3.000 -25.00
12.750 -3.000 -25.00
12.900 -3.000 -25.00
13.050 -3.000 -25.00
13.200 -3.000 -25.00
13.350 -3.000 -25.00
13.500 -3.000 -25.00
13.650 -3.000 -25.00
13.800 -3.000 -25.00
13.950 -3.000 -10.00
14.100 -3.000 -25.00
14.250 -3.000 -25.00
14.400 -3.000 -25.00
14.550 -3.000 -25.00
14.700 -3.000 -25.00
14.850 -3.000 -25.00
6.000 -3.125 -25.00
6.150 -3.125 -25.00
6.300 -3.125 -25.00
6.450 -3.125 -25.00
6.600 -3.125 -25.00
6.750 -3.125 -10.00
6.900 -3.125 -25.00
7.050 -3.125 -25.00
7.200 -3.125 -25.00
7.350 -3.125 -25.00
7.500 -3.125 -25.00
7.650 -3.125 -25.00
7.800 -3.125 -25.00
7.950 -3.125 -25.00
8.100 -3.125 -25.00
8.250 -3.125 -25.00
8.400 -3.125 -25.00
8.550 -3.125 -25.00
8.700 -3.125 -25.00
8.850 -3.125 -25.00
9.000 -3.125 -25.00
9.150 -3.125 -25.00
9.300 -3.125 -25.00
9.450 -3.125 -25.00
9.600 -3.125 -25.00
9.750 -3.125 -25.00
9.900 -3.125 -25.00
10.050 -3.125 -25.00
10.200 -3.125 -25.00
10.350 -3.125 -25.00
10.500 -3.125 -25.00
10.650 -3.125 -25.00
10.800 -3.125 -25.00
10.950 -3.125 -25.00
11.100 -3.125 -25.00
11.250 -3.125 -25.00
11.400 -3.125 -25.00
11.550 -3.125 -25.00
11.700 -3.125 -25.00
11.850 -3.125 -25.00
12.000 -3.125 -25.00
12.150 -3.125 -25.00
12.300 -3.125 -25.00
12.450 -3.125 -25.00
12.600 -3.125 -25.00
12.750 -3.125 -25.00
12.900 -3.125 -25.00
13.050 -3.125 -25.00
13.200 -3.125 -25.00
13.350 -3.125 -25.00
13.500 -3.125 -25.00
13.650 -3.125 -25.00
13.800 -3.125 -25.00
13.950 -3.125 -25.00
14.100 -3.125 -10.00
14.250 -3.125 -25.00
14.400 -3.125 -25.00
14.550 -3.125 -25.00
14.700 -3.125 -25.00
14.850 -3.125 -25.00
6.000 -3.250 -25.00
6.150 -3.250 -25.00
6.300 -3.250 -25.00
6.450 -3.250 -25.00
6.600 -3.250 -10.00
6.750 -3.250 -25.00
6.900 -3.250 -25.00
7.050 -3.250 -25.00
7.200 -3.250 -25.00
7.350 -3.250 -25.00
7.500 -3.250 -25.00
7.650 -3.250 -25.00
7.800 -3.250 -25.00
7.950 -3.250 -25.00
8.100 -3.250 -25.00
8.250 -3.250 -25.00
8.400 -3.250 -25.00
8.550 -3.250 -25.00
8.700 -3.250 -25.00
8.850 -3.250 -25.00
9.000 -3.250 -25.00
9.150 -3.250 -25.00
9.300 -3.250 -25.00
9.450 -3.250 -25.00
9.600 -3.250 -25.00
9.750 -3.250 -25.00
9.900 -3.250 -25.00
10.050 -3.250 -25.00
10.200 -3.250 -25.00
10.350 -3.250 -25.00
10.500 -3.250 -25.00
10.650 -3.250 -25.00
10.800 -3.250 -25.00
10.950 -3.250 -25.00
11.100 -3.250 -25.00
11.250 -3.250 -25.00
11.400 -3.250 -25.00
11.550 -3.250 -25.00
11.700 -3.250 -25.00
11.850 -3.250 -25.00
12.000 -3.250 -25.00
12.150 -3.250 -25.00
12.300 -3.250 -25.00
12.450 -3.250 -25.00
12.600 -3.250 -25.00
12.750 -3.250 -25.00
12.900 -3.250 -25.00
13.050 -3.250 -25.00
13.200 -3.250 -25.00
13.350 -3.250 -25.00
13.500 -3.250 -25.00
13.650 -3.250 -25.00
13.800 -3.250 -25.00
13.950 -3.250 -25.00
14.100 -3.250 -25.00
14.250 -3.250 -10.00
14.400 -3.250 -25.00
14.550 -3.250 -25.00
14.700 -3.250 -25.00
14.850 -3.250 -25.00
6.000 -3.375 -25.00
6.150 -3.375 -25.00
6.300 -3.375 -25.00
6.450 -3.375 -10.00
6.600 -3.375 -25.00
6.750 -3.375 -25.00
6.900 -3.375 -25.00
7.050 -3.375 -25.00
7.200 -3.375 -25.00
7.350 -3.375 -25.00
7.500 -3.375 -25.00
7.650 -3.375 -25.00
7.800 -3.375 -25.00
7.950 -3.375 -25.00
8.100 -3.375 -25.00
8.250 -3.375 -25.00
8.400 -3.375 -25.00
8.550 -3.375 -25.00
8.700 -3.375 -25.00
8.850 -3.375 -25.00
9.000 -3.375 -25.00
9.150 -3.375 -25.00
9.300 -3.375 -25.00
9.450 -3.375 -25.00
9.600 -3.375 -25.00
9.750 -3.375 -25.00
9.900 -3.375 -25.00
10.050 -3.375 -25.00
10.200 -3.375 -25.00
10.350 -3.375 -25.00
10.500 -3.375 -25.00
10.650 -3.375 -25.00
10.800 -3.375 -25.00
10.950 -3.375 -25.00
11.100 -3.375 -25.00
11.250 -3.375 -25.00
11.400 -3.375 -25.00
11.550 -3.375 -25.00
11.700 -3.375 -25.00
11.850 -3.375 -25.00
12.000 -3.375 -25.00
12.150 -3.375 -25.00
12.300 -3.375 -25.00
12.450 -3.375 -25.00
12.600 -3.375 -25.00
12.750 -3.375 -25.00
12.900 -3.375 -25.00
13.050 -3.375 -25.00
13.200 -3.375 -25.00
13.350 -3.375 -25.00
13.500 -3.375 -25.00
13.650 -3.375 -25.00
13.800 -3.375 -25.00
13.950 -3.375 -25.00
14.100 -3.375 -25.00
14.250 -3.375 -25.00
14.400 -3.375 -10.00
14.550 -3.375 -25.00
14.700 -3.375 -25.00
14.850 -3.375 -25.00
6.000 -3.500 -25.00
6.150 -3.500 -25.00
6.300 -3.500 -10.00
6.450 -3.500 -25.00
6.600 -3.500 -25.00
6.750 -3.500 -25.00
6.900 -3.500 -25.00
7.050 -3.500 -25.00
7.200 -3.500 -25.00
7.350 -3.500 -25.00
7.500 -3.500 -25.00
7.650 -3.500 -25.00
7.800 -3.500 -25.00
7.950 -3.500 -25.00
8.100 -3.500 -25.00
8.250 -3.500 -25.00
8.400 -3.500 -25.00
8.550 -3.500 -25.00
8.700 -3.500 -25.00
8.850 -3.500 -25.00
9.000 -3.500 -25.00
9.150 -3.500 -25.00
9.300 -3.500 -25.00
9.450 -3.500 -25.00
9.600 -3.500 -25.00
9.750 -3.500 -25.00
9.900 -3.500 -25.00
10.050 -3.500 -25.00
10.200 -3.500 -25.00
10.350 -3.500 -25.00
10.500 -3.500 -25.00
10.650 -3.500 -25.00
10.800 -3.500 -25.00
10.950 -3.500 -25.00
11.100 -3.500 -25.00
11.250 -3.500 -25.00
11.400 -3.500 -25.00
11.550 -3.500 -25.00
11.700 -3.500 -25.00
11.850 -3.500 -25.00
12.000 -3.500 -25.00
12.150 -3.500 -25.00
12.300 -3.500 -25.00
12.450 -3.500 -25.00
12.600 -3.500 -25.00
12.750 -3.500 -25.00
12.900 -3.500 -25.00
13.050 -3.500 -25.00
13.200 -3.500 -25.00
13.350 -3.500 -25.00
13.500 -3.500 -25.00
13.650 -3.500 -25.00
13.800 -3.500 -25.00
13.950 -3.500 -25.00
14.100 -3.500 -25.00
14.250 -3.500 -25.00
14.400 -3.500 -25.00
14.550 -3.500 -10.00
14.700 -3.500 -25.00
14.850 -3.500 -25.00
6.000 -3.625 -25.00
6.150 -3.625 -10.00
6.300 -3.625 -25.00
6.450 -3.625 -25.00
6.600 -3.625 -25.00
6.750 -3.625 -25.00
6.900 -3.625 -25.00
7.050 -3.625 -25.00
7.200 -3.625 -25.00
7.350 -3.625 -25.00
7.500 -3.625 -25.00
7.650 -3.625 -25.00
7.800 -3.625 -25.00
7.950 -3.625 -25.00
8.100 -3.625 -25.00
8.250 -3.625 -25.00
8.400 -3.625 -25.00
8.550 -3.625 -25.00
8.700 -3.625 -25.00
8.850 -3.625 -25.00
9.000 -3.625 -25.00
9.150 -3.625 -25.00
9.300 -3.625 -25.00
9.450 -3.625 -25.00
9.600 -3.625 -25.00
9.750 -3.625 -25.00
9.900 -3.625 -25.00
10.050 -3.625 -25.00
10.200 -3.625 -25.00
10.350 -3.625 -25.00
10.500 -3.625 -25.00
10.650 -3.625 -25.00
10.800 -3.625 -25.00
10.950 -3.625 -25.00
11.100 -3.625 -25.00
11.250 -3.625 -25.00
11.400 -3.625 -25.00
11.550 -3.625 -25.00
11.700 -3.625 -25.00
11.850 -3.625 -25.00
12.000 -3.625 -25.00
12.150 -3.625 -25.00
12.300 -3.625 -25.00
12.450 -3.625 -25.00
12.600 -3.625 -25.00
12.750 -3.625 -25.00
12.900 -3.625 -25.00
13.050 -3.625 -25.00
13.200 -3.625 -25.00
13.350 -3.625 -25.00
13.500 -3.625 -25.00
13.650 -3.625 -25.00
13.800 -3.625 -25.00
13.950 -3.625 -25.00
14.100 -3.625 -25.00
14.250 -3.625 -25.00
14.400 -3.625 -25.00
14.550 -3.625 -25.00
14.700 -3.625 -10.00
14.850 -3.625 -25.00
6.000 -3.750 -10.00
6.150 -3.750 -25.00
6.300 -3.750 -25.00
6.450 -3.750 -25.00
6.600 -3.750 -25.00
6.750 -3.750 -25.00
6.900 -3.750 -25.00
7.050 -3.750 -25.00
7.200 -3.750 -25.00
7.350 -3.750 -25.00
7.500 -3.750 -25.00
7.650 -3.750 -25.00
7.800 -3.750 -25.00
7.950 -3.750 -25.00
8.100 -3.750 -25.00
8.250 -3.750 -25.00
8.400 -3.750 -25.00
8.550 -3.750 -25.00
8.700 -3.750 -25.00
8.850 -3.750 -25.00
9.000 -3.750 -25.00
9.150 -3.750 -25.00
9.300 -3.750 -25.00
9.450 -3.750 -25.00
9.600 -3.750 -25.00
9.750 -3.750 -25.00
9.900 -3.750 -25.00
10.050 -3.750 -25.00
10.200 -3.750 -25.00
10.350 -3.750 -25.00
10.500 -3.750 -25.00
10.650 -3.750 -25.00
10.800 -3.750 -25.00
10.950 -3.750 -25.00
11.100 -3.750 -25.00
11.250 -3.750 -25.00
11.400 -3.750 -25.00
11.550 -3.750 -25.00
11.700 -3.750 -25.00
11.850 -3.750 -25.00
12.000 -3.750 -25.00
12.150 -3.750 -25.00
12.300 -3.750 -25.00
12.450 -3.750 -25.00
12.600 -3.750 -25.00
12.750 -3.750 -25.00
12.900 -3.750 -25.00
13.050 -3.750 -25.00
13.200 -3.750 -25.00
13.350 -3.750 -25.00
13.500 -3.750 -25.00
13.650 -3.750 -25.00
13.800 -3.750 -25.00
13.950 -3.750 -25.00
14.100 -3.750 -25.00
14.250 -3.750 -25.00
14.400 -3.750 -25.00
14.550 -3.750 -25.00
14.700 -3.750 -25.00
14.850 -3.750 -10.00

